Adaptive boundary element methods for regularized combined field integral equations

While the exterior Helmholtz problem with Dirichlet boundary conditions is always well-posed, the associated standard boundary integral equations are not if the squared wavenumber agrees with an eigenvalue of the interior Dirichlet problem. Combined field integral equations are not affected by this spurious resonances but are essentially restricted to sufficiently smooth boundaries. For general Lipschitz domains, the latter integral equations are applicable through suitable regularization. Under fairly general assumptions on the regularizing operator, we propose {\sl a posteriori} computable error estimators for corresponding Galerkin boundary element methods of arbitrary polynomial degree. We show that adaptive mesh-refining algorithms steered by these local estimators converge at optimal algebraic rate with respect to the number of underlying boundary mesh elements. In particular, we consider mixed formulations involving the inverse Laplace--Beltrami as regularizing operator. Numerical examples highlight that in the vicinity of spurious resonances the proposed adaptive algorithm is significantly more performant when applied to the regularized combined field equation rather than the standard one.

==> data/geo-circle_dir-0_com-0_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0195596500509054,0,0
8,0,0.0520522981603696,0,0
16,0,0.0904287099031198,0,0
32,0,0.157790787298686,0,0
64,0,0.494809418306653,0,0
128,0,0.951249701382374,0,0
256,0,0.177336246564656,0,0
512,0,0.0658106702786856,0,0
1024,0,0.0236239897719582,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0195596500509054,0,0
8,0,0.0520522981603696,0,0
12,0,0.08839579776956,0,0
17,0,0.121706083298905,0,0
25,0,0.144772065672072,0,0
44,0,0.318388528415362,0,0
77,0,0.471571014183518,0,0
120,0,0.592708872399008,0,0
161,0,0.638159422321723,0,0
212,0,0.655587648901499,0,0
255,0,0.355250996666012,0,0
338,0,0.153505018075793,0,0
440,0,0.0829310623424287,0,0
659,0,0.0437088572232902,0,0
982,0,0.0219426004561974,0,0
1521,0,0.0107836862443075,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.423080501708964,0,0
8,0,0.652718569048176,0,0
16,0,0.558006648910029,0,0
32,0,0.245611996368308,0,0
64,0,0.0894428312718381,0,0
128,0,0.0312831631240037,0,0
256,0,0.0110131786313185,0,0
512,0,0.00389009083366213,0,0
1024,0,0.00137527140277727,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.423080501708964,0,0
8,0,0.652718569048176,0,0
15,0,0.73651099564552,0,0
25,0,0.613744293565873,0,0
30,0,0.284123790591846,0,0
44,0,0.183336697070565,0,0
62,0,0.0866226273131866,0,0
100,0,0.0438966196198101,0,0
165,0,0.0215755184543366,0,0
258,0,0.0104490097492742,0,0
401,0,0.00492181264024383,0,0
683,0,0.00233531631778271,0,0
1127,0,0.00110340035827662,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.152839307406878,0,0
8,0,0.0418314983283976,0,0
16,0,0.01090418199125,0,0
32,0,0.00372942431114003,0,0
64,0,0.00133866312013237,0,0
128,0,0.000479842857166531,0,0
256,0,0.000171044872713454,0,0
512,0,6.07394908987333e-05,0,0
1024,0,2.15233274450024e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.152839307406878,0,0
6,0,0.044439400893956,0,0
9,0,0.0194546615674903,0,0
14,0,0.0106778421490733,0,0
20,0,0.00488644252961363,0,0
33,0,0.00254443927142287,0,0
51,0,0.00129343246291962,0,0
76,0,0.000635276587404098,0,0
126,0,0.000304380080124923,0,0
210,0,0.000144263521088462,0,0
342,0,6.76966808824056e-05,0,0
550,0,3.15284496370745e-05,0,0
940,0,1.46381888338864e-05,0,0
1598,0,6.77695289245773e-06,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.124140383921272,0,0
8,0,0.0389353588472525,0,0
16,0,0.0102930383325219,0,0
32,0,0.00350527239998526,0,0
64,0,0.00125474868205286,0,0
128,0,0.000449157296165889,0,0
256,0,0.000160002596881921,0,0
512,0,5.68002556362725e-05,0,0
1024,0,2.01242904142064e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.124140383921272,0,0
6,0,0.0402727276261843,0,0
8,0,0.0180535039608358,0,0
14,0,0.00969516137445978,0,0
20,0,0.00440218796941793,0,0
33,0,0.00228812140891079,0,0
51,0,0.00115650764949187,0,0
77,0,0.000564679337570497,0,0
126,0,0.00027146154521299,0,0
211,0,0.000128832452634722,0,0
347,0,6.05467208174333e-05,0,0
552,0,2.82456547505293e-05,0,0
941,0,1.31243333910976e-05,0,0
1604,0,6.0825967891582e-06,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995715272888,0,0
8,0,0.0675754418053816,0,0
16,0,0.0167077369094607,0,0
32,0,0.00565646652617726,0,0
64,0,0.00201029458365768,0,0
128,0,0.000716608981288593,0,0
256,0,0.000254374080163123,0,0
512,0,0.00011991957301173,0,0
1024,0,0.00122825332567356,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995715272888,0,0
6,0,0.306774223504135,0,0
9,0,0.106143525987568,0,0
14,0,0.194602519389662,0,0
18,0,0.340794210802457,0,0
21,0,0.19103569024918,0,0
34,0,0.26837862802317,0,0
41,0,0.465574618098184,0,0
45,0,0.342086769889579,0,0
76,0,0.583295650547641,0,0
84,0,0.377689494895894,0,0
129,0,0.469254559931827,0,0
147,0,0.531301648051143,0,0
159,0,0.629117158306931,0,0
200,0,0.526276127144197,0,0
260,0,0.514846892382157,0,0
280,0,0.63178511218999,0,0
310,0,0.719662355015303,0,0
363,0,0.846748098855365,0,0
443,0,1.23262783762758,0,0
469,0,1.48115808723425,0,0
531,0,1.23586549438683,0,0
579,0,0.996837059157844,0,0
707,0,0.852907765628874,0,0
805,0,0.750175549738665,0,0
907,0,0.767056824668558,0,0
984,0,0.860919933080986,0,0
1057,0,0.826118501031796,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04825658_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995736667675,0,0
8,0,0.0675754456174175,0,0
16,0,0.0167077378433349,0,0
32,0,0.00565646689709175,0,0
64,0,0.00201029932035762,0,0
128,0,0.000716591138638434,0,0
256,0,0.000254678810016265,0,0
512,0,9.03822047574782e-05,0,0
1024,0,3.20237473825384e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04825658_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995736667675,0,0
6,0,0.306751904928725,0,0
9,0,0.106101912775199,0,0
14,0,0.194463332262639,0,0
18,0,0.340335104205338,0,0
21,0,0.190109466527655,0,0
34,0,0.265900331172959,0,0
41,0,0.457456318673449,0,0
45,0,0.327851965297649,0,0
76,0,0.513851000445742,0,0
84,0,0.288697924098881,0,0
129,0,0.295390967464815,0,0
147,0,0.273153087096717,0,0
159,0,0.264638223974788,0,0
200,0,0.122459925838218,0,0
260,0,0.0926514113525922,0,0
283,0,0.0750819456483222,0,0
332,0,0.0607657497291912,0,0
385,0,0.0613058494274179,0,0
421,0,0.0610951776315367,0,0
453,0,0.04553602624669,0,0
515,0,0.0175607733502606,0,0
562,0,0.0101973254691334,0,0
620,0,0.00480838165103218,0,0
693,0,0.00287712171803391,0,0
764,0,0.00246644332244319,0,0
812,0,0.00234950303814285,0,0
858,0,0.0022317859892745,0,0
907,0,0.00207413601706439,0,0
1007,0,0.00202837997196366,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04826558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995929222532,0,0
8,0,0.0675754799453585,0,0
16,0,0.0167077458701029,0,0
32,0,0.0056564695486356,0,0
64,0,0.00201029900633122,0,0
128,0,0.000716611855903234,0,0
256,0,0.000254718127982933,0,0
512,0,9.03298219594972e-05,0,0
1024,0,3.19748203744528e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04826558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329995929222532,0,0
6,0,0.306551233741304,0,0
9,0,0.105729640811003,0,0
14,0,0.193220571686923,0,0
18,0,0.336259331753001,0,0
21,0,0.182157274427309,0,0
34,0,0.245500929176171,0,0
41,0,0.395416800144418,0,0
45,0,0.238534304300279,0,0
76,0,0.248139283401135,0,0
84,0,0.0925365292326715,0,0
129,0,0.0681854985287527,0,0
147,0,0.0509100250753156,0,0
158,0,0.0427412746904558,0,0
200,0,0.0152634709646095,0,0
257,0,0.0108701210710332,0,0
280,0,0.00913184319067548,0,0
313,0,0.00730508203655709,0,0
383,0,0.00659931080558758,0,0
430,0,0.00658848701821339,0,0
451,0,0.00376832356377408,0,0
534,0,0.00156267173645609,0,0
571,0,0.00121702350658662,0,0
686,0,0.000949426989912385,0,0
775,0,0.000657333752343707,0,0
872,0,0.000478387093462183,0,0
941,0,0.000291607605573069,0,0
1007,0,0.00026021175362565,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04835558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329997854779421,0,0
8,0,0.0675758232229841,0,0
16,0,0.0167078270299431,0,0
32,0,0.00565649636082987,0,0
64,0,0.00201030828347586,0,0
128,0,0.000716613540663906,0,0
256,0,0.000254722840103753,0,0
512,0,9.0326345514341e-05,0,0
1024,0,3.19849514028147e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04835558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.329997854779421,0,0
6,0,0.304563740917349,0,0
9,0,0.102218604074291,0,0
14,0,0.181703142692037,0,0
18,0,0.30039095015284,0,0
21,0,0.128290674429714,0,0
34,0,0.139061081026704,0,0
41,0,0.168069057632131,0,0
45,0,0.0642145300177761,0,0
76,0,0.0404879850229523,0,0
84,0,0.0120294234313988,0,0
131,0,0.00802821051086544,0,0
150,0,0.00579721138307387,0,0
168,0,0.00468491787098405,0,0
224,0,0.001725043754371,0,0
284,0,0.00103284132823996,0,0
327,0,0.000726529380023128,0,0
443,0,0.000543287224735189,0,0
520,0,0.000483965568349307,0,0
555,0,0.000348922740564599,0,0
591,0,0.000143345857017041,0,0
764,0,8.60543690735197e-05,0,0
1082,0,5.48652492806226e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04925558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.330017111348329,0,0
8,0,0.0675792562288252,0,0
16,0,0.0167086384939314,0,0
32,0,0.0056567623330749,0,0
64,0,0.00201039933155367,0,0
128,0,0.000716645945725214,0,0
256,0,0.000254734077373973,0,0
512,0,9.03298346490731e-05,0,0
1024,0,3.19862164467723e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.04925558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.330017111348329,0,0
6,0,0.286442569115539,0,0
9,0,0.0810347847312375,0,0
14,0,0.117295705325843,0,0
18,0,0.147696565815301,0,0
21,0,0.0332605717758801,0,0
35,0,0.0273713921626457,0,0
42,0,0.0258791460461951,0,0
47,0,0.00886093359121324,0,0
78,0,0.00513104406176462,0,0
91,0,0.00212112344607413,0,0
134,0,0.00118673498133971,0,0
183,0,0.000586646800625075,0,0
260,0,0.000265930759898397,0,0
386,0,0.000132352139931361,0,0
597,0,6.79110079946185e-05,0,0
972,0,3.07995879541083e-05,0,0
1463,0,1.39669018213776e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.05825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.330209777007332,0,0
8,0,0.0676136080074651,0,0
16,0,0.0167167583942647,0,0
32,0,0.00565942376022116,0,0
64,0,0.00201131256188502,0,0
128,0,0.000716964824889698,0,0
256,0,0.000254846164650594,0,0
512,0,9.03694390582655e-05,0,0
1024,0,3.20000738827474e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.05825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.330209777007332,0,0
6,0,0.194641065945579,0,0
10,0,0.0617659525474997,0,0
15,0,0.0318441250154969,0,0
23,0,0.0119570679536436,0,0
34,0,0.0068798976531294,0,0
50,0,0.00297661762233005,0,0
75,0,0.00137053998512589,0,0
124,0,0.000723403002837685,0,0
182,0,0.000328012213036325,0,0
295,0,0.00015622265579944,0,0
494,0,7.22046967487167e-05,0,0
813,0,3.43830909319346e-05,0,0
1291,0,1.5746844440419e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.14825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.332146503665866,0,0
8,0,0.0679593100377648,0,0
16,0,0.0167985307584606,0,0
32,0,0.00568622723753219,0,0
64,0,0.00202050965101929,0,0
128,0,0.000720176236669627,0,0
256,0,0.000255975342740813,0,0
512,0,9.07676434103678e-05,0,0
1024,0,3.21406875978472e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-24.14825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.332146503665866,0,0
6,0,0.109154900711945,0,0
10,0,0.0387160917513661,0,0
15,0,0.0175425547364775,0,0
24,0,0.00726621076038418,0,0
39,0,0.00352135182669976,0,0
63,0,0.00177571858642871,0,0
98,0,0.000816490449558622,0,0
156,0,0.000392468776740916,0,0
264,0,0.000181623750013089,0,0
441,0,8.52394421290283e-05,0,0
701,0,3.93861603749541e-05,0,0
1180,0,1.82767661905089e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-25.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.352600314233746,0,0
8,0,0.0716474067236056,0,0
16,0,0.0176774021164878,0,0
32,0,0.00597448608446623,0,0
64,0,0.00211939292038699,0,0
128,0,0.000754693506928654,0,0
256,0,0.000268109801704432,0,0
512,0,9.50464264993473e-05,0,0
1024,0,3.36515265507314e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-25.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.352600314233746,0,0
6,0,0.103060294400498,0,0
10,0,0.0401020953813711,0,0
15,0,0.0176494085247453,0,0
24,0,0.0076271595809926,0,0
39,0,0.00366290584404431,0,0
62,0,0.00183493263847277,0,0
97,0,0.000862998121861981,0,0
157,0,0.000408718348787125,0,0
265,0,0.000192249978112752,0,0
443,0,8.97536505624583e-05,0,0
703,0,4.17129284498331e-05,0,0
1187,0,1.9344442848027e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-34.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.99223279101289,0,0
8,0,0.173675356275911,0,0
16,0,0.045616861957157,0,0
32,0,0.0153597495082156,0,0
64,0,0.0053727781069128,0,0
128,0,0.00189528789938327,0,0
256,0,0.000669830361537028,0,0
512,0,0.000236818937207104,0,0
1024,0,8.3731585446399e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-34.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.99223279101289,0,0
8,0,0.173675356275911,0,0
13,0,0.0740610225796657,0,0
21,0,0.0344254785441546,0,0
30,0,0.0157115526315146,0,0
50,0,0.00747459769974186,0,0
84,0,0.00357689170479854,0,0
136,0,0.00171928791827315,0,0
208,0,0.000815895018190526,0,0
359,0,0.000382492670579171,0,0
612,0,0.000178390705867558,0,0
974,0,8.29141184038248e-05,0,0
1593,0,3.83890040759671e-05,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.04537732929883,0,0
8,0,0.109740223525412,0,0
16,0,0.208731466665033,0,0
32,0,0.429317816258406,0,0
64,0,0.852693037575679,0,0
128,0,0.286335678788491,0,0
256,0,0.0889293224270448,0,0
512,0,0.0305488208395725,0,0
1024,0,0.010729319886687,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.04537732929883,0,0
8,0,0.109740223525412,0,0
12,0,0.18306983287947,0,0
18,0,0.229703315785222,0,0
32,0,0.48898228296797,0,0
58,0,0.603199551542649,0,0
83,0,0.508715178648913,0,0
115,0,0.938786482278537,0,0
138,0,0.379778080690556,0,0
180,0,0.168233714630462,0,0
256,0,0.0816665285105989,0,0
376,0,0.0399743427274785,0,0
592,0,0.0198119414865119,0,0
954,0,0.00974801864646367,0,0
1483,0,0.00469289115662421,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0370070191059566,0,0
8,0,0.0601273532665026,0,0
16,0,0.112408565015632,0,0
32,0,0.274770785270579,0,0
64,0,0.759472029048593,0,0
128,0,6.29247076947071,0,0
256,0,0.196428551853683,0,0
512,0,0.060954476862765,0,0
1024,0,0.0209940673591584,0,0


==> data/geo-circle_dir-0_com-0_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0370070191059566,0,0
8,0,0.0601273532665026,0,0
12,0,0.101625786102978,0,0
22,0,0.245469272325215,0,0
33,0,0.414955323855012,0,0
57,0,0.482128642994687,0,0
90,0,0.57995987020292,0,0
131,0,1.19338139386451,0,0
172,0,1.14099870297724,0,0
214,0,0.616822317321258,0,0
264,0,0.192431566683731,0,0
361,0,0.0884238947985633,0,0
564,0,0.0423402802907524,0,0
881,0,0.0210416014379078,0,0
1364,0,0.0102374753807862,0,0


==> data/geo-circle_dir-0_com-1_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0166013451545874,0.0165994659319961,0.000249783334603633
8,0,0.067678766364269,0.0676787031136032,9.25281041704326e-05
16,0,0.0998723822653359,0.0998723701957179,4.91003346313622e-05
32,0,0.150121162531295,0.150121161998568,1.26470288480692e-05
64,0,0.465249029605327,0.465249029577047,5.12972178153178e-06
128,0,0.927794752238254,0.92779475223701,1.51961790687247e-06
256,0,0.16332385585314,0.163323855852617,4.1308941953874e-07
512,0,0.0504749403649891,0.0504749403648812,1.0437701385591e-07
1024,0,0.0173148083509393,0.0173148083509197,2.61163935368732e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0166013451545874,0.0165994659319961,0.000249783334603633
7,0,0.0562245869558553,0.0562244278605556,0.00013375391474778
13,0,0.0841373717072183,0.084137309095797,0.000102644614777258
22,0,0.120089798965973,0.12008979174386,4.16485795619142e-05
33,0,0.20883227401913,0.208832271723006,3.0967876672092e-05
53,0,0.395095666812018,0.395095666006808,2.52243964440238e-05
96,0,0.595658167950181,0.5956581679084,7.05506172848658e-06
149,0,0.664554142838329,0.664554142832205,2.85299194909062e-06
201,0,0.683886191284747,0.683886191283137,1.48401167650163e-06
248,0,0.531100120369171,0.531100120368766,6.55360072885803e-07
331,0,0.175811841132047,0.175811841131581,4.0468689950922e-07
424,0,0.0771933195496096,0.077193319549176,2.58710589322031e-07
634,0,0.0373135482680074,0.0373135482678803,9.73950009971763e-08
972,0,0.018200653518887,0.0182006535188136,5.16978219933634e-08
1531,0,0.00880978299566978,0.0088097829956391,2.32495776169667e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.199732738480237,0.199730420311328,0.000962300927289252
8,0,0.492641603734475,0.492641390233811,0.000458648638357985
16,0,0.530101846252204,0.530101818764455,0.000170712073747134
32,0,0.230513369325719,0.230513363565222,5.15339038013265e-05
64,0,0.0819269505386763,0.0819269494311677,1.3471065419777e-05
128,0,0.0285459665251462,0.0285459663246355,3.38342133091781e-06
256,0,0.0100441294220858,0.0100441293864433,8.46164870771726e-07
512,0,0.00354748161711287,0.00354748161080563,2.11541174660124e-07
1024,0,0.00125412300117886,0.00125412300006382,5.28846915061857e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.199732738480237,0.199730420311328,0.000962300927289252
8,0,0.492641603734475,0.492641390233811,0.000458648638357985
15,0,0.587303465371495,0.587303404908383,0.000266496505211809
25,0,0.415637433249671,0.415637411945064,0.000133078865405579
36,0,0.221740065954574,0.221740060862996,4.7518559647467e-05
52,0,0.112151520560661,0.112151516839106,2.88921460621768e-05
88,0,0.0537907025961893,0.0537907015416119,1.06514280961152e-05
139,0,0.0266112671003848,0.026611266846413,3.67655041509331e-06
207,0,0.0130367939918918,0.0130367938314864,2.0450786373457e-06
336,0,0.00643455809833421,0.00643455801212841,1.05327701850885e-06
548,0,0.00308179136949814,0.00308179135164527,3.31719189451107e-07
850,0,0.00147090640055187,0.00147090638863207,1.87258724464956e-07
1438,0,0.000693874932523638,0.000693874929956444,5.96877095740892e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.152896402435604,0.152895086994773,0.000634232300361925
8,0,0.0418396401595925,0.041839264308296,0.000177343803763849
16,0,0.0109014919304611,0.0109014004802827,4.4652865533486e-05
32,0,0.00372631923637196,0.00372630253553136,1.11563904658204e-05
64,0,0.00133713406532682,0.00133713115853638,2.78810484004188e-06
128,0,0.00047922501033891,0.000479224503539037,6.96952001403022e-07
256,0,0.00017081282805641,0.000170812739195493,1.74233066007876e-07
512,0,6.06550521463137e-05,6.06550365062698e-05,4.35579512075831e-08
1024,0,2.14930427020037e-05,2.14930399434221e-05,1.08894726688501e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.152896402435604,0.152895086994773,0.000634232300361925
6,0,0.0445224958484381,0.0445206336606271,0.00040720391750042
9,0,0.0195743728859433,0.0195720779457973,0.000299731148843622
14,0,0.0106982844620978,0.0106977471365099,0.000107222363613989
20,0,0.00489358872652123,0.00489334919556652,4.84177094069435e-05
33,0,0.00254620996485603,0.00254610867524754,2.27112078350311e-05
51,0,0.00129359846034443,0.0012935471839195,1.15177940333567e-05
76,0,0.000635053991342056,0.000635035626959737,4.8295353120143e-06
126,0,0.000304017682557571,0.000304010897876388,2.03107854811811e-06
210,0,0.000144031695920834,0.000144030117811329,6.74235186172046e-07
342,0,6.75773043632565e-05,6.75769073002648e-05,2.31656503507955e-07
550,0,3.14623343709642e-05,3.14622033613322e-05,9.07949367207203e-08
940,0,1.46042331290952e-05,1.46041925772392e-05,3.44159247049243e-08
1598,0,6.76169441082425e-06,6.7616840841269e-06,1.18174378343139e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.123979012070221,0.123977727446818,0.000564385533673527
8,0,0.0388878886885859,0.0388875560536559,0.000160844115890162
16,0,0.0102726085241286,0.0102725283363367,4.05890275608996e-05
32,0,0.0034975257037114,0.00349751099495981,1.0143384897776e-05
64,0,0.00125195633192653,0.00125195376544975,2.53500041755842e-06
128,0,0.000448163031153259,0.000448162583151901,6.3368374761709e-07
256,0,0.000159650004756214,0.000159649926159981,1.58416450397405e-07
512,0,5.66754078634052e-05,5.66753940261511e-05,3.96038362403079e-08
1024,0,2.00801339204296e-05,2.00801314794051e-05,9.90112070984298e-09


==> data/geo-circle_dir-0_com-1_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.123979012070221,0.123977727446818,0.000564385533673527
6,0,0.0402168613609759,0.0402151893698411,0.000366717433146085
8,0,0.0180139483102426,0.0180102862812287,0.000363210396704967
14,0,0.00966933837122535,0.00966885571343383,9.66112314836265e-05
20,0,0.00438921754154804,0.00438900131979711,4.35665221499397e-05
33,0,0.00228112930180445,0.00228103769113407,2.04436585920927e-05
51,0,0.00115300829889868,0.00115296189564197,1.03442992465152e-05
77,0,0.000563190347480944,0.000563173839028447,4.31213748233031e-06
126,0,0.000270607137718637,0.000270600997552267,1.8229393822631e-06
211,0,0.000128431308826594,0.000128429846848659,6.12801225347563e-07
347,0,6.03769484665688e-05,6.03765572934314e-05,2.17337359195146e-07
552,0,2.81595465354916e-05,2.81594104155277e-05,8.75564639798013e-08
941,0,1.30821264627657e-05,1.30820859281932e-05,3.25661659441781e-08
1605,0,6.05823901481309e-06,6.05822874462287e-06,1.11551973883257e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794064556882,0.32679203853013,0.00115073147589868
8,0,0.0673000435782598,0.0672993410886995,0.000307497418777179
16,0,0.0166328532934949,0.0166326755091209,7.69031287618544e-05
32,0,0.00563631065264405,0.00563627794373905,1.92019277554213e-05
64,0,0.00200420902124356,0.00200420327683643,4.79853646393269e-06
128,0,0.000714624680466301,0.000714623673774744,1.19950500248473e-06
256,0,0.000254047314976045,0.000254047137999411,2.99868047889004e-07
512,0,9.00918810865851e-05,9.00918498963357e-05,7.49664958483427e-08
1024,0,3.19027872769159e-05,3.19027817719536e-05,1.87415914504524e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794064556882,0.32679203853013,0.00115073147589868
6,0,0.0932623803617684,0.0932595438773633,0.000727369596088109
10,0,0.0364621854335748,0.0364610688383101,0.000285351993868453
15,0,0.0165080882639613,0.0165077844661004,0.000100150644083515
24,0,0.00713640489367275,0.00713624122810813,4.83315702836769e-05
39,0,0.00344411474703007,0.00344404219175815,2.23555831889368e-05
63,0,0.00168046121513523,0.00168043528225148,9.33583087610391e-06
100,0,0.000801849660483268,0.000801844583103282,2.85351801403661e-06
157,0,0.000381522989463562,0.000381520577749912,1.35655541242414e-06
265,0,0.000179419573225732,0.000179418787942199,5.30838823163718e-07
444,0,8.37435402550139e-05,8.37433657323205e-05,1.70968610980762e-07
705,0,3.8940260715762e-05,3.89402108896852e-05,6.22934856945427e-08
1185,0,1.80555198340502e-05,1.80555017543836e-05,2.55514232456696e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04825658_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794084679934,0.326792058653029,0.00115073155480752
8,0,0.0673000472846337,0.0672993447950216,0.000307497438567458
16,0,0.0166328541612093,0.016632676376822,7.69031336576695e-05
32,0,0.00563631093814758,0.00563627822924007,1.92019289765994e-05
64,0,0.00200420911950791,0.00200420337510033,4.79853676907737e-06
128,0,0.000714624714830157,0.000714623708138521,1.19950507876317e-06
256,0,0.000254047327110892,0.000254047150134244,2.99868066888047e-07
512,0,9.00918854474513e-05,9.00918542571995e-05,7.49665005897319e-08
1024,0,3.1902789038125e-05,3.19027835331624e-05,1.87415925707936e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04825658_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794084679934,0.326792058653029,0.00115073155480752
6,0,0.0932623884753747,0.0932595519908366,0.000727369644771598
10,0,0.0364621883238396,0.0364610717285164,0.000285352012649933
15,0,0.0165080892706753,0.0165077854727916,0.000100150650897645
24,0,0.00713640538082492,0.00713624171524876,4.83315736387765e-05
39,0,0.00344411498265134,0.00344404242737401,2.23555847875786e-05
63,0,0.00168046133127507,0.00168043539838937,9.335831550386e-06
100,0,0.000801849708184927,0.000801844630804518,2.85351821764587e-06
157,0,0.000381523016142307,0.00038152060442848,1.35655550944223e-06
265,0,0.000179419586356932,0.000179418801073342,5.3083886183315e-07
444,0,8.37435459650903e-05,8.3743371442384e-05,1.70968623126721e-07
705,0,3.89402638549626e-05,3.89402140288822e-05,6.22934904560067e-08
1185,0,1.80555190890783e-05,1.80555010094085e-05,2.55514249790931e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04826558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794265787485,0.326792239759202,0.0011507322649877
8,0,0.0673000806420056,0.067299378151928,0.000307497616680352
16,0,0.0166328619706608,0.0166326841861532,7.69031777199068e-05
32,0,0.00563631350768172,0.00563628079875168,1.92019399676402e-05
64,0,0.00200421000387966,0.00200420425946804,4.79853951550784e-06
128,0,0.000714625024167321,0.000714624017474967,1.1995057653145e-06
256,0,0.000254047435857545,0.00025404725888077,2.99868238586991e-07
512,0,9.0091923653902e-05,9.00918924636276e-05,7.49665435327796e-08
1024,0,3.19028027418563e-05,3.19027972368896e-05,1.87416033668598e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04826558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326794265787485,0.326792239759202,0.0011507322649877
6,0,0.0932624614978983,0.0932596250121639,0.000727370082922988
10,0,0.036462214336244,0.0364610977403946,0.000285352181683014
15,0,0.0165080983311057,0.0165077945330166,0.000100150712225917
24,0,0.00713640976524858,0.00713624609956846,4.83316038345322e-05
39,0,0.00344411710320434,0.0034440445478783,2.23555991745349e-05
63,0,0.00168046237644717,0.00168043644354389,9.33583761869591e-06
100,0,0.000801850137156523,0.000801845059772304,2.8535200516442e-06
157,0,0.000381523256055359,0.00038152084433994,1.35655638366417e-06
265,0,0.000179419703895987,0.000179418918611898,5.30839204313242e-07
444,0,8.37435956438219e-05,8.37434211209947e-05,1.70968733035631e-07
705,0,3.89402864149838e-05,3.89402365888693e-05,6.22935298435745e-08
1185,0,1.80555318751832e-05,1.80555137955028e-05,2.55514414647804e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04835558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326796076870752,0.326794050828689,0.00115073936683915
8,0,0.0673004142177376,0.0672997117230036,0.000307499397821122
16,0,0.0166329400656875,0.0166327622799774,7.69036183455215e-05
32,0,0.00563633920316354,0.00563630649400817,1.92020498785697e-05
64,0,0.00200421884756429,0.00200421310311226,4.79856697997506e-06
128,0,0.000714628117480777,0.000714627110781258,1.19951263065819e-06
256,0,0.000254048524522604,0.000254048347544561,2.99869954878118e-07
512,0,9.00923078500608e-05,9.00922766595624e-05,7.49669726075258e-08
1024,0,3.19029378542052e-05,3.19029323491988e-05,1.87417109329062e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04835558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326796076870752,0.326794050828689,0.00115073936683915
6,0,0.0932631917288741,0.0932603552311762,0.000727374464467718
10,0,0.0364624744620136,0.0364613578609014,0.00028535387202584
15,0,0.016508188936057,0.0165078851359147,0.000100151325512374
24,0,0.00713645360980666,0.00713628994308701,4.83319057942637e-05
39,0,0.00344413830899562,0.00344406575318243,2.23557430456416e-05
63,0,0.00168047282847797,0.00168044689539885,9.33589830184693e-06
100,0,0.000801854426701866,0.000801849349279547,2.85353839034349e-06
157,0,0.000381525655208454,0.000381523243477117,1.35656512580428e-06
265,0,0.000179420880353791,0.0001794200950647,5.30842634997708e-07
444,0,8.374409401099e-05,8.37439194869512e-05,1.70969835260876e-07
705,0,3.8940512809017e-05,3.89404629825478e-05,6.22939325968836e-08
1185,0,1.80556482419592e-05,1.80556301621617e-05,2.55516065990133e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04925558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326814188479305,0.326812162299435,0.0011508103903142
8,0,0.0673037501760575,0.0673030476347573,0.000307517210474197
16,0,0.0166337210672863,0.0166335432695499,7.69080249084322e-05
32,0,0.00563659617497706,0.00563656346356821,1.92031490645644e-05
64,0,0.0020043072902584,0.00200430154540225,4.79884164361646e-06
128,0,0.000714659052705971,0.000714658045934786,1.19958128906378e-06
256,0,0.000254059411611404,0.000254059234620686,2.99887119012763e-07
512,0,9.00961489056745e-05,9.00961177129354e-05,7.49712636385481e-08
1024,0,3.19042945705388e-05,3.19042890651365e-05,1.87427833242584e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.04925558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326814188479305,0.326812162299435,0.0011508103903142
6,0,0.0932704946124294,0.0932676579950888,0.000727418282940558
10,0,0.0364650758959316,0.0364639592421872,0.000285370776647687
15,0,0.0165090950523688,0.016508791231692,0.000100157458820438
24,0,0.00713689208825417,0.00713672841113848,4.8334925610779e-05
39,0,0.00344435038378088,0.00344427782309596,2.23571818627237e-05
63,0,0.00168057735713769,0.00168055142230012,9.3365051784969e-06
100,0,0.000801897325835057,0.00080189224803171,2.85372179195889e-06
157,0,0.000381549648752101,0.000381547236861571,1.35665255363665e-06
265,0,0.00017943264581856,0.000179431860479464,5.30876941641003e-07
444,0,8.37490797046062e-05,8.37489051684532e-05,1.70980858272154e-07
705,0,3.89427785066513e-05,3.89427286766394e-05,6.22979593965868e-08
1185,0,1.80568257730978e-05,1.80568076921412e-05,2.5553258883764e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.05825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326995382194037,0.326993354634817,0.00115152112141575
8,0,0.0673371298670401,0.0673364268597134,0.000307695461603085
16,0,0.0166415362221927,0.0166413583041046,7.69521212290349e-05
32,0,0.00563916758830433,0.00563913485434393,1.92141485770175e-05
64,0,0.00200519229654244,0.00200518654764208,4.80159019279483e-06
128,0,0.000714968606292672,0.00071496759880429,1.20026835101628e-06
256,0,0.000254168352891017,0.000254168175773445,3.00058880090952e-07
512,0,9.01345847572468e-05,9.01345535420827e-05,7.50142036281291e-08
1024,0,3.19178699244674e-05,3.1917864415101e-05,1.87535183784135e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.05825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.326995382194037,0.326993354634817,0.00115152112141575
6,0,0.0933435808664733,0.09334074305199,0.00072785677039381
10,0,0.0364911078651047,0.036489990684626,0.000285539942238132
15,0,0.0165181628992842,0.0165178588731155,0.000100218836209588
24,0,0.00714128016763309,0.0071411163864843,4.83651456647525e-05
39,0,0.00344647282740795,0.00344640021797252,2.23715806395607e-05
63,0,0.0016816234937623,0.00168159754132826,9.34257844796786e-06
100,0,0.000802326651441359,0.000802321569824977,2.85555715915314e-06
157,0,0.000381789780208314,0.000381787366724812,1.35752747543985e-06
265,0,0.000179550395643562,0.000179549609804069,5.31220261582554e-07
444,0,8.37989794847525e-05,8.37988048273731e-05,1.71091173920444e-07
705,0,3.89654580557286e-05,3.89654081902795e-05,6.23382519110928e-08
1185,0,1.80686120563044e-05,1.80685939637539e-05,2.55697912886478e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.14825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.328815123321533,0.328813081840447,0.00115867836039097
8,0,0.0676729473140255,0.0676722396096917,0.000309490509286384
16,0,0.0167202044803107,0.0167200253497386,7.73961723814272e-05
32,0,0.00566505220704663,0.00566501924588747,1.93249136725986e-05
64,0,0.00201410062468095,0.00201409483503386,4.82926807587473e-06
128,0,0.000718084405317969,0.000718083390603247,1.20718706326961e-06
256,0,0.000255264872333902,0.000255264693938148,3.01788513372161e-07
512,0,9.05214457060414e-05,9.05214142649182e-05,7.5446609217764e-08
1024,0,3.2054508919012e-05,3.20545033697033e-05,1.88616197040394e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-24.14825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.328815123321533,0.328813081840447,0.00115867836039097
6,0,0.0940802238483692,0.094077373990442,0.000732272095441404
10,0,0.0367532008563374,0.0367520783670148,0.000287243609299619
15,0,0.01660951426497,0.0166092081690767,0.000100837069158467
24,0,0.00718549269041568,0.00718532786162291,4.86695490299157e-05
39,0,0.00346786808127966,0.00346779498100224,2.25166359377866e-05
62,0,0.00172994374801637,0.0017299180175577,9.43524404355072e-06
98,0,0.000814651577266451,0.000814646497388516,2.87691420416481e-06
156,0,0.000388194965800685,0.000388192534014472,1.37404818620815e-06
264,0,0.00018192474590762,0.000181923958515847,5.352489854529e-07
442,0,8.48501682258801e-05,8.48499934288593e-05,1.72229738102958e-07
702,0,3.94104918312146e-05,3.9410441197376e-05,6.31744125540794e-08
1182,0,1.82686943763893e-05,1.82686763950372e-05,2.56318420784947e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-25.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.347836433875432,0.347834239461317,0.00123555232391323
8,0,0.0712434589602543,0.0712427003346509,0.00032877598537981
16,0,0.0175615437120179,0.017561351496815,8.21654089583773e-05
32,0,0.00594196839130157,0.00594193297819377,2.05145285193179e-05
64,0,0.00210936719592493,0.00210936096625601,5.12652706311797e-06
128,0,0.000751394100925391,0.000751393008138568,1.28149364088201e-06
256,0,0.000266984966629338,0.000266984774420831,3.20364677038597e-07
512,0,9.46559453512603e-05,9.46559114679754e-05,8.00906209878188e-08
1024,0,3.35147275863354e-05,3.35147216053024e-05,2.00226209116276e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-25.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.347836433875432,0.347834239461317,0.00123555232391323
6,0,0.1020658934308,0.102062915569828,0.000779658395429558
10,0,0.039562420688426,0.0395612406761634,0.000305559962478673
15,0,0.0175951735164076,0.0175948451501585,0.000107495183319472
24,0,0.00766319720783515,0.00766302112655881,5.19486292955402e-05
39,0,0.00370023772781202,0.00370015936645265,2.40812204049182e-05
62,0,0.00184589719987994,0.00184586958549478,1.0096824744978e-05
97,0,0.000866026907253613,0.000866021439256426,3.07747225590355e-06
157,0,0.000410554390638349,0.000410551789574616,1.46142037275452e-06
265,0,0.000193183582551456,0.000193182793096193,5.52285223992679e-07
442,0,9.02790255542186e-05,9.02788427841126e-05,1.81660619650231e-07
702,0,4.192222930618e-05,4.19221748364408e-05,6.75794556254895e-08
1187,0,1.94129917444419e-05,1.94129731789478e-05,2.68481511922246e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-34.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.673752673566502,0.673746132301398,0.00296889658216659
8,0,0.148458407804507,0.148456146319761,0.000819431348546696
16,0,0.0374966147771033,0.037496065581597,0.000202942462436188
32,0,0.0126018557844639,0.0126017540879615,5.06272552429307e-05
64,0,0.00441392271610385,0.00441390458715338,1.26506617995662e-05
128,0,0.001558880025147,0.00155887681764804,3.16230956793721e-06
256,0,0.000551330515590102,0.000551329948798121,7.90556202416272e-07
512,0,0.000194998556501522,0.000194998456345154,1.97637759687971e-07
1024,0,6.89590538154484e-05,6.89590361144723e-05,4.94093596113774e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-34.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.673752673566502,0.673746132301398,0.00296889658216659
6,0,0.330808834764779,0.330803422111571,0.00189237356370195
10,0,0.149809118705188,0.149807799363771,0.000628726498066461
14,0,0.0484662868102843,0.0484654478426136,0.000285171162009425
24,0,0.0237826908483091,0.0237824436142971,0.00010844223819169
36,0,0.0111660310760099,0.0111659294453467,4.76404445705931e-05
54,0,0.00539137775060652,0.00539134618561151,1.84487567959879e-05
91,0,0.00260050521808821,0.00260049148780895,8.45051106435875e-06
150,0,0.0012484816776807,0.001248477520713,3.22176639852046e-06
231,0,0.000578878165427698,0.000578877391812994,9.46391421640882e-07
389,0,0.000270816728123925,0.000270816366774146,4.42401400251043e-07
672,0,0.000126147291031517,0.000126147188569272,1.60781400657026e-07
1114,0,5.87313325826656e-05,5.87313085146191e-05,5.31704459039593e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0550799483508327,0.0550797683158182,0.000140828286185706
8,0,0.099699538314852,0.0996994892011093,9.89607626662271e-05
16,0,0.193784797856185,0.193784790914263,5.18698159202598e-05
32,0,0.416434353916464,0.41643435340561,2.06270169921216e-05
64,0,0.840289471170536,0.840289471148703,6.05736110105982e-06
128,0,0.276502294067692,0.276502294060077,2.05205567392744e-06
256,0,0.0873329069588753,0.0873329069574015,5.07357710926532e-07
512,0,0.0300284010536972,0.0300284010534298,1.26723208490075e-07
1024,0,0.0105476468196631,0.0105476468196155,3.16721953401976e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0550799483508327,0.0550797683158182,0.000140828286185706
8,0,0.099699538314852,0.0996994892011093,9.89607626662271e-05
12,0,0.155136883127925,0.155136851069799,9.97336171620402e-05
20,0,0.245489479177536,0.245489472237124,5.83746190036687e-05
35,0,0.510825454205235,0.510825453718734,2.22942495360561e-05
61,0,0.538183988385476,0.538183988146311,1.60445938010292e-05
90,0,0.581067819340422,0.581067819250706,1.02108901679211e-05
117,0,0.705961341442242,0.705961341435256,3.14055373487826e-06
144,0,0.305061880795885,0.30506188078673,2.36328085657472e-06
195,0,0.139248488246242,0.139248488241481,1.1513750286816e-06
292,0,0.0673988928187373,0.0673988928155963,6.50698545141951e-07
442,0,0.0334072302721358,0.0334072302711598,2.55362140599046e-07
687,0,0.0162904448743923,0.0162904448737506,1.44597171000122e-07
1124,0,0.00798885382967229,0.00798885382942419,6.29611612430799e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0247101480871055,0.0247100448314263,7.14346945813774e-05
8,0,0.0616822804796394,0.0616822536421158,5.75395393821975e-05
16,0,0.123455939421045,0.123455933240315,3.90652748975927e-05
32,0,0.266962422062861,0.266962421584391,1.59833411181707e-05
64,0,0.626208290471766,0.62620829043691,6.60710602683742e-06
128,0,3.91028127736265,3.91028127735983,4.70096260509284e-06
256,0,0.191517153872225,0.191517153871191,6.29311390165397e-07
512,0,0.0593047480666468,0.0593047480664443,1.5498520907636e-07
1024,0,0.0204145998268141,0.0204145998267774,3.86709228711361e-08


==> data/geo-circle_dir-0_com-1_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0,0.0247101480871055,0.0247100448314263,7.14346945813774e-05
8,0,0.0616822804796394,0.0616822536421158,5.75395393821975e-05
13,0,0.117226459341589,0.117226417355397,9.92158427872537e-05
21,0,0.198494412923484,0.198494400550423,7.00854230243833e-05
34,0,0.345040500551542,0.345040499868095,2.17171274908272e-05
57,0,0.470969357616415,0.470969357434257,1.30989160445959e-05
91,0,0.857737289460412,0.857737289423996,7.90383659173411e-06
137,0,1.33150649819458,1.33150649818136,5.9335519226106e-06
185,0,0.983386191327798,0.983386191323084,3.04495905746297e-06
226,0,0.625396306538716,0.625396306537165,1.39270003992298e-06
262,0,0.189592215909762,0.189592215908463,7.01960279065304e-07
364,0,0.0853959306416867,0.0853959306406731,4.16089588324238e-07
573,0,0.0412837233482351,0.041283723347611,2.27003732429681e-07
900,0,0.0203295095966439,0.0203295095964305,9.31534100242415e-08
1404,0,0.00979711328295691,0.00979711328288011,3.87928497457657e-08


==> data/geo-circle_dir-1_com-0_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,2.25891182290788,0.0273767075937849,0,0
8,0.835851483929535,0.0448194147280493,0,0
16,0.681427621063271,0.0724415294115922,0,0
32,0.534765633494026,0.1184337615426,0,0
64,0.629872646183035,0.270171729112841,0,0
128,0.263688648613264,0.42183051599575,0,0
256,0.0522664426615219,0.0700015633527183,0,0
512,0.0164311320340567,0.0207138618866311,0,0
1024,0.00565734189556006,0.00704932177640141,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,2.25891182290788,0.0273767075937849,0,0
7,1.17170291956446,0.0508691312736311,0,0
11,0.8108358654717,0.0579411364196074,0,0
18,0.586252295076435,0.076272245874891,0,0
31,0.468926113095731,0.11157511556335,0,0
57,0.455316840915845,0.208298695778109,0,0
100,0.442342960276327,0.21791109813651,0,0
145,0.38494300777381,0.26948959004888,0,0
196,0.34834778074587,0.28860738032731,0,0
253,0.41201322103389,0.204220731356955,0,0
338,0.152111147222514,0.0716929347023663,0,0
432,0.038806603767722,0.0276169986738402,0,0
708,0.0103136621843893,0.0123860563371854,0,0
1173,0.00480063954911446,0.00566256486924864,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.03369347684823,0.0574734026574483,0,0
8,0.386572498836394,0.331492556435327,0,0
16,0.145369176929367,0.253587661931765,0,0
32,0.0378609288618951,0.0447883328219829,0,0
64,0.0117505529142567,0.0145038092120057,0,0
128,0.00404655805679664,0.00502019370909236,0,0
256,0.00142352457873506,0.00176579802511509,0,0
512,0.000502764741269457,0.000623589030006194,0,0
1024,0.000177712167885236,0.000220426561360616,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.03369347684823,0.0574734026574483,0,0
6,0.895719316522554,0.278521423026699,0,0
12,0.33346995918442,0.308657477856364,0,0
19,0.122906841337045,0.221298609958359,0,0
27,0.0565764484607565,0.0674896080165023,0,0
45,0.0253101436278409,0.0292376255610797,0,0
70,0.0105422965734457,0.0133317181687061,0,0
104,0.00495685726755359,0.0062389357314347,0,0
179,0.00236248474003241,0.00296614456539254,0,0
301,0.00112247458047334,0.00139897167702986,0,0
466,0.000525657326041497,0.000653275664637903,0,0
776,0.000243707876181502,0.000302934287256118,0,0
1352,0.000113122657701846,0.00014053095217159,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0540473668924745,0.0782153940427543,0,0
8,0.0176418464938305,0.0217943170558026,0,0
16,0.00514280087748967,0.00591754396427737,0,0
32,0.00172887218923444,0.002030901187235,0,0
64,0.000603062004342703,0.000726301987775414,0,0
128,0.000212468034253758,0.000259616553761303,0,0
256,7.50520338325769e-05,9.23976337961446e-05,0,0
512,2.65289690098422e-05,3.27842396192881e-05,0,0
1024,9.37888128372054e-06,1.16123895131619e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0540473668924745,0.0782153940427543,0,0
6,0.0211276686481613,0.0291721979243731,0,0
10,0.00898736476599665,0.0112741531272333,0,0
16,0.00467162551331315,0.0057301709762128,0,0
24,0.00216465531806361,0.00266509687158685,0,0
39,0.00103785829533049,0.00130036966512735,0,0
64,0.000505508183654665,0.000626092049002417,0,0
101,0.000242655745578348,0.000300409110013599,0,0
162,0.000114809194217465,0.000142720093360844,0,0
271,5.39013636006346e-05,6.71108604195384e-05,0,0
456,2.53734224122049e-05,3.15386332150601e-05,0,0
731,1.18146685642718e-05,1.46693886306768e-05,0,0
1215,5.48245991200648e-06,6.80933756076337e-06,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0476545185543916,0.0618338532264627,0,0
8,0.0159458034081566,0.0194202192933551,0,0
16,0.00450756743960159,0.00512661529379084,0,0
32,0.0014989983364433,0.00174531430759891,0,0
64,0.000521223184157088,0.000624792116113716,0,0
128,0.00018347918086655,0.000223670662843257,0,0
256,6.47979809302218e-05,7.96814269758742e-05,0,0
512,2.29031721442901e-05,2.82872656079266e-05,0,0
1024,8.09692929196042e-06,1.00222963631503e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0476545185543916,0.0618338532264627,0,0
6,0.0162787031377366,0.0200361218885194,0,0
8,0.00730412980482601,0.00887187553835922,0,0
14,0.00397383246831802,0.00480327678730642,0,0
20,0.00179998379683397,0.00217568923982942,0,0
33,0.000900454449288689,0.00112988533743037,0,0
51,0.000457740498328634,0.000570074652943408,0,0
77,0.000224395727094466,0.000278548007137539,0,0
126,0.000107126387900647,0.000133539269026537,0,0
211,5.09839891993877e-05,6.34873120576389e-05,0,0
348,2.39808684129286e-05,2.97808081831322e-05,0,0
553,1.11650480426033e-05,1.38711666337491e-05,0,0
942,5.18925569586674e-06,6.44589582209757e-06,0,0
1607,2.40653585154616e-06,2.98747084466541e-06,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.946152717890247,0.273961422030005,0,0
8,0.931658159423707,0.0503992607302245,0,0
16,0.930359255684364,0.0144035724803049,0,0
32,0.930158566174172,0.00493660030120653,0,0
64,0.930117157253358,0.00174173706981418,0,0
128,0.93010781960087,0.000617004053474333,0,0
256,0.930105881475417,0.000218512618336961,0,0
512,0.930107716628698,7.73344109120377e-05,0,0
1024,0.930126290049774,2.73568886727086e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.946152717890247,0.273961422030005,0,0
6,0.971583595422647,0.119345279197506,0,0
10,0.996601177897729,0.0396698537910542,0,0
14,0.903880510049784,0.0173348197979322,0,0
25,0.819079494351194,0.00770102649826064,0,0
41,0.937534261808677,0.00371828605244633,0,0
62,0.891436643008107,0.00175716384804559,0,0
99,0.890204891738236,0.000838548102032113,0,0
170,0.742701542911329,0.000401693189778809,0,0
279,0.86771537642202,0.000186714415250968,0,0
431,0.713138634946791,8.76118914893869e-05,0,0
744,0.908702915108256,4.09084421361443e-05,0,0
1278,0.939273272320472,1.9098788641397e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04825658_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.946103101897966,0.273961444408454,0,0
8,0.931253498677293,0.0503992640797346,0,0
16,0.927118986098364,0.0144035733299974,0,0
32,0.904831205722289,0.00493660058410971,0,0
64,0.759906640393687,0.00174173716828923,0,0
128,0.333130439888236,0.000617004088139124,0,0
256,0.0606470950858726,0.000218512630577838,0,0
512,0.00803975805506344,7.73344152426548e-05,0,0
1024,0.00101284397696332,2.73568901944936e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04825658_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.946103101897966,0.273961444408454,0,0
6,0.971491381087232,0.119345304804536,0,0
10,0.996046660069072,0.0396698665237384,0,0
14,0.902736580135468,0.017334825615469,0,0
25,0.813479494073201,0.00770102695259679,0,0
41,0.921165272961672,0.00371828890609678,0,0
62,0.810995045747029,0.00175716441294652,0,0
99,0.71768298515694,0.000838547771888178,0,0
170,0.365708626109576,0.00040168779849297,0,0
279,0.181532942528342,0.000186714005636758,0,0
431,0.0427656667284343,8.76111471303381e-05,0,0
744,0.0240337578448543,4.09084521605249e-05,0,0
1278,0.0115232855844242,1.90988606903652e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04826558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.945656799835926,0.27396164581452,0,0
8,0.927627350374279,0.0503992942253437,0,0
16,0.898941620992425,0.0144035809772207,0,0
32,0.726737416517051,0.00493660313024619,0,0
64,0.287085894501025,0.00174173805456616,0,0
128,0.0491619383225972,0.000617004400129811,0,0
256,0.00644519423452316,0.000218512740736712,0,0
512,0.000812655830825363,7.73344541705811e-05,0,0
1024,0.000103733947119782,2.73569039612609e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04826558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.945656799835926,0.27396164581452,0,0
6,0.970662244976544,0.11934553513214,0,0
10,0.991083668365262,0.0396699806292371,0,0
14,0.892570091125491,0.0173348774484778,0,0
25,0.766325870637829,0.00770103103342784,0,0
41,0.79607352532738,0.0037183110356938,0,0
62,0.447534835955022,0.00175716742547605,0,0
99,0.261527855405339,0.000838547227900317,0,0
170,0.0656768405867429,0.000401683696991544,0,0
279,0.0223646982789202,0.000186714006085125,0,0
431,0.00452109311698121,8.76111485339925e-05,0,0
744,0.00246219963991022,4.09084735317264e-05,0,0
1278,0.00116529556818633,1.90988714932817e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04835558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.941217596289108,0.27396365987772,0,0
8,0.892864663099106,0.0503995956824286,0,0
16,0.689429109992136,0.0144036574495815,0,0
32,0.244864004604795,0.00493662859164276,0,0
64,0.0397759067185775,0.00174174691736552,0,0
128,0.0051856273638766,0.00061700752002456,0,0
256,0.000671934929745832,0.000218513842341111,0,0
512,0.000102328409722487,7.73348434758684e-05,0,0
1024,2.42832372832341e-05,2.7357041576927e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04835558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.941217596289108,0.27396365987772,0,0
6,0.962448639571746,0.119347825104703,0,0
10,0.944048364924368,0.0396710758595559,0,0
14,0.802228984661969,0.0173353496317749,0,0
25,0.485136895057409,0.00770107130430131,0,0
41,0.337619978191619,0.00371840497070354,0,0
62,0.0816544733003189,0.00175717866674901,0,0
99,0.0355597964300034,0.000838551058860432,0,0
170,0.00714275703167413,0.000401684920880496,0,0
279,0.00229446507103931,0.000186714965498868,0,0
431,0.000460081569348016,8.76115853932855e-05,0,0
744,0.000248985697254854,4.09086853154449e-05,0,0
1278,0.000117657983377613,1.90989716286712e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04925558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.899086111477151,0.273983800762892,0,0
8,0.649704926318691,0.0504026103531679,0,0
16,0.207282161463797,0.0144044221862109,0,0
32,0.0323385492322564,0.00493688320930964,0,0
64,0.0043700848092052,0.00174183554658504,0,0
128,0.000720248101816451,0.000617038719403121,0,0
256,0.000188105556677561,0.000218524858538537,0,0
512,6.29421291629174e-05,7.73387365795055e-05,0,0
1024,2.20905490297014e-05,2.7358417764342e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.04925558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.899086111477151,0.273983800762892,0,0
6,0.88741143128174,0.119369509844064,0,0
10,0.640400191148421,0.0396790834812536,0,0
14,0.39883260128619,0.0173380261970667,0,0
25,0.104068060204259,0.00770146562159534,0,0
41,0.0500408263724028,0.00371864832340032,0,0
62,0.00900965372209469,0.00175727025228757,0,0
99,0.003748888839076,0.000838593992700909,0,0
170,0.000788151773549484,0.000401705472231888,0,0
279,0.000274243906090064,0.000186724680281416,0,0
431,8.38891505945517e-05,8.76159989948521e-05,0,0
744,4.11350530663218e-05,4.09108029658839e-05,0,0
1278,1.92903537283751e-05,1.90999721945295e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.05825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.624963041694612,0.27418523489507,0,0
8,0.178023874176616,0.0504327670527922,0,0
16,0.0284294555779777,0.014412070853964,0,0
32,0.00522105782353948,0.0049394297546337,0,0
64,0.00147603376871002,0.00174272196301842,0,0
128,0.000502561342205865,0.000617350756760595,0,0
256,0.000176770934655454,0.000218635035913545,0,0
512,6.24540748131804e-05,7.73776730446783e-05,0,0
1024,2.20786006567134e-05,2.73721816041424e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.05825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.624963041694612,0.27418523489507,0,0
6,0.500619768748864,0.119524012269966,0,0
10,0.154323917829459,0.0397140983913127,0,0
14,0.0674541905200046,0.0173495562678798,0,0
25,0.0132071474343694,0.00770539407811485,0,0
41,0.00602536477269799,0.00372062019774288,0,0
62,0.00167342790691035,0.0017581820399723,0,0
99,0.000767155806173499,0.000839024036524631,0,0
170,0.000329133285920268,0.000401911925082316,0,0
279,0.000151922301018779,0.000186821853208073,0,0
431,7.06638061748937e-05,8.76601456706151e-05,0,0
744,3.30118001867597e-05,4.09319823241839e-05,0,0
1278,1.54140990853013e-05,1.91099790613664e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.14825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.201735313363956,0.276202066269135,0,0
8,0.0430619687597513,0.0507353356027162,0,0
16,0.0120881451195137,0.014488687602655,0,0
32,0.00406838109996008,0.0049649320263127,0,0
64,0.00142410108879502,0.00175159853379712,0,0
128,0.000502411770456992,0.000620475479633612,0,0
256,0.000177541713984302,0.000219738346671986,0,0
512,6.27630876560279e-05,7.77675814766794e-05,0,0
1024,2.21894654990707e-05,2.75100123285042e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-24.14825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.201735313363956,0.276202066269135,0,0
6,0.112321742556391,0.120471374920091,0,0
10,0.0333949261582664,0.03998103068492,0,0
14,0.0150232824162953,0.0174515564185807,0,0
25,0.00620059009051679,0.00774473750543933,0,0
41,0.0030150290123536,0.00374029380385278,0,0
62,0.00142171070336849,0.00176731175284442,0,0
99,0.000676168123155701,0.000843330358011912,0,0
170,0.00032286913786724,0.000403979301907006,0,0
279,0.000150989897591794,0.000187800193393516,0,0
431,7.08738265900908e-05,8.81022253475914e-05,0,0
744,3.30905285774546e-05,4.11440532203144e-05,0,0
1278,1.54508003252846e-05,1.92101758930269e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-25.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.146189408164024,0.296580663581718,0,0
8,0.0395647077763164,0.0538636253662265,0,0
16,0.0123927952400392,0.0152677940395285,0,0
32,0.00426072430179181,0.0052235916397064,0,0
64,0.00149575791611385,0.00184158742926081,0,0
128,0.000527885039860771,0.000652151302947205,0,0
256,0.0001865518561779,0.000230922895634628,0,0
512,6.59486384169898e-05,8.17202437312335e-05,0,0
1024,2.33157101413332e-05,2.89072729564455e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-25.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.146189408164024,0.296580663581718,0,0
6,0.0679520200536661,0.129421594581289,0,0
10,0.0352620673556201,0.052890061451216,0,0
14,0.0139317677564832,0.0184910374557322,0,0
25,0.00638534429450137,0.00814441751777047,0,0
41,0.0031220592085488,0.00393971612339275,0,0
62,0.00149224085876423,0.00185982232212416,0,0
99,0.000709816659017746,0.00088696722292029,0,0
170,0.000339489308917012,0.000424924931694231,0,0
279,0.000158859063451192,0.000197630429726718,0,0
431,7.44745569918877e-05,9.25833740294942e-05,0,0
745,3.4727468448554e-05,4.31806288841845e-05,0,0
1281,1.62059005249126e-05,2.01496949777916e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-34.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.330121413530004,0.487842394476584,0,0
8,0.0651002583890352,0.0994671057601449,0,0
16,0.0193395623614399,0.0243381843191978,0,0
32,0.00658361522736451,0.00814143685861188,0,0
64,0.00230643261741099,0.00285053124531343,0,0
128,0.000813614132455472,0.00100690938515387,0,0
256,0.000287495960486075,0.000356174731990621,0,0
512,0.000101631108263183,0.000125987620246201,0,0
1024,3.59307836457676e-05,4.45566660409669e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-34.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.330121413530004,0.487842394476584,0,0
6,0.1342233696838,0.226292957891124,0,0
11,0.0436953075699597,0.0671442876216303,0,0
15,0.0216522495382932,0.0311581077787008,0,0
24,0.010790656937332,0.0141385195343581,0,0
38,0.00526191780448144,0.00668886172767334,0,0
56,0.00259445526680241,0.00324702658857023,0,0
94,0.00124088505036507,0.00155139793159065,0,0
159,0.00058705061392502,0.000733911267493393,0,0
254,0.000277587802270221,0.000345046653216897,0,0
403,0.000129698828746804,0.000161390627428353,0,0
701,6.05368642417067e-05,7.52726530626105e-05,0,0
1188,2.81869179203426e-05,3.50312643605538e-05,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.699484187690677,0.0868174783968091,0,0
8,0.663900270011246,0.0994549898685326,0,0
16,0.586384254264302,0.144537936677443,0,0
32,0.482524345798138,0.261321103127426,0,0
64,0.245542343346014,0.409477896811667,0,0
128,0.0554321063211734,0.0681765968734526,0,0
256,0.0165233649301265,0.0206484971844659,0,0
512,0.00566098674963337,0.00704605236458004,0,0
1024,0.00198852729222993,0.00246921502065697,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.699484187690677,0.0868174783968091,0,0
6,0.850530302548567,0.0888862563153321,0,0
11,0.516989739947849,0.090577076843034,0,0
18,0.520850878323183,0.130266699794616,0,0
30,0.408409062325897,0.205406945450047,0,0
49,0.337363725643303,0.346725040306616,0,0
78,0.366569465434064,0.278778548025021,0,0
103,0.371260616380344,0.278958449262517,0,0
130,0.245005598087944,0.174109610976119,0,0
160,0.0452871496688287,0.0597801430776771,0,0
213,0.0215490138045879,0.0258911746123609,0,0
360,0.00930543299465256,0.0117184676422226,0,0
608,0.00431124240983706,0.00537224927279958,0,0
957,0.00200988656148696,0.00248649680420786,0,0
1582,0.00092524733684902,0.00114888441773484,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.27871351028187,0.0273593872290791,0,0
8,0.839534984935937,0.0531682355924146,0,0
16,0.756099861904609,0.1306978418979,0,0
32,0.488416120944868,0.169850583896896,0,0
64,0.469743899651435,0.264995183663622,0,0
128,1.13060786111164,0.589119462761822,0,0
256,0.0334084598792145,0.0411967624727677,0,0
512,0.0105595123974599,0.0131692009844193,0,0
1024,0.00366386592653092,0.00455452822015935,0,0


==> data/geo-circle_dir-1_com-0_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.27871351028187,0.0273593872290791,0,0
8,0.839534984935937,0.0531682355924146,0,0
14,0.743650066672923,0.12524313577306,0,0
25,0.472577061470847,0.139106487595891,0,0
43,0.393215329680621,0.171410792757528,0,0
74,0.3608240228918,0.251712500749806,0,0
118,0.634518230783892,0.332788180635025,0,0
177,0.426321298598878,0.280693460953146,0,0
226,0.214974430481513,0.206362569540503,0,0
248,0.0590519921198971,0.0659021651676283,0,0
355,0.0207258436166264,0.0256527897037672,0,0
556,0.00923242913192905,0.0114746537143266,0,0
851,0.00423139161430663,0.00525827163734939,0,0
1482,0.00195075127474518,0.00242239914181205,0,0


==> data/geo-circle_dir-1_com-1_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,28.2660358108342,27.161716739354,2.24174020957589,27.069049799756
8,4.09474388383378,1.53162933977782,0.382538501466417,1.48308891485442
16,2.99681950370731,0.569335296730162,0.128113527179922,0.554733813875034
32,0.574301683292955,0.185813437132038,0.122671135851932,0.139565131202671
64,0.573921010954305,0.277791241559226,0.260587161934651,0.0962408692908617
128,0.259373701257093,0.41977263733422,0.419069554659819,0.0242852920869316
256,0.0519628146178537,0.0701671936319476,0.0700024454183192,0.00480548620208902
512,0.0163861677725883,0.0207469935708419,0.0207141461502003,0.00116700106970694
1024,0.00565497280423479,0.00705526584717016,0.00704933664949014,0.000289186750043672


==> data/geo-circle_dir-1_com-1_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,28.2660358108342,27.161716739354,2.24174020957589,27.069049799756
8,4.09474388383378,1.53162933977782,0.382538501466417,1.48308891485442
15,2.68213751558368,0.685418916415623,0.142652069619015,0.670409932812588
24,0.739770319215111,0.34396690164196,0.0844557860878637,0.333437324877481
35,0.439810151586824,0.166996874537483,0.105955818451796,0.12907873814652
59,0.410474759822428,0.230263104289158,0.212881419426748,0.0877644487234583
104,0.391488243558196,0.347449811264659,0.341344678379112,0.0648473738104149
168,0.342203832921179,0.323768187417999,0.321884919445123,0.0348702999376711
228,0.276648328463139,0.214534723187221,0.21399806250749,0.015164982560428
306,0.0824368044055196,0.0883338527101381,0.088193766466552,0.00497283531394886
410,0.0305325879625042,0.0344091654540872,0.0343342007335133,0.00227009410323939
634,0.0127725876679599,0.0152323646435258,0.0152083367768173,0.000855233954097319
982,0.00572082020312168,0.0069863480622966,0.00698007363110309,0.000296025931186386
1594,0.00260913680366299,0.00322181280544327,0.00321965294776155,0.000117951893959492


==> data/geo-circle_dir-1_com-1_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.770394841391125,0.53178326570924,0.0808363802446694,0.525603387848027
8,0.364084225645528,0.393443778517598,0.32901072931588,0.215754366929706
16,0.142727939259603,0.25826663213329,0.253726032984313,0.0482156972314536
32,0.0375183687375923,0.045970206323325,0.0449098807067454,0.00981643949275765
64,0.0117244868489845,0.0147008891480116,0.0145107312870524,0.00235686640628664
128,0.00404534494338997,0.00505445269351552,0.00502050041340337,0.00058486548026267
256,0.00142347057278023,0.00177183911916505,0.00176581155022713,0.00014602545424696
512,0.000502762346341492,0.00062465698522796,0.000623589628416365,3.6501020884678e-05
1024,0.00017771206181392,0.00022061540701941,0.000220426587839352,9.12563355828883e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.770394841391125,0.53178326570924,0.0808363802446694,0.525603387848027
8,0.364084225645528,0.393443778517598,0.32901072931588,0.215754366929706
15,0.236522931530675,0.322781157638264,0.310725421877875,0.087392150248832
26,0.166827757952274,0.145190670564337,0.138709861649511,0.0428941149820742
33,0.0367977967461224,0.0451927008806802,0.0441681230427158,0.00956854846746102
52,0.0148210357897562,0.0196861164398212,0.0193729122414051,0.00349763516808348
88,0.00711518656131245,0.00912138386178015,0.00901301554249345,0.00140185390990459
144,0.00345073945743664,0.00437849431902078,0.0043454675451297,0.000536772126625124
216,0.00163787402156274,0.00205281760236655,0.00204302755183908,0.000200246176024322
370,0.000766653521472568,0.000960177596612477,0.000957162865203155,7.60280639803525e-05
635,0.000358872569547179,0.000447260335911582,0.000446445548829929,2.69848107216761e-05
1029,0.000166977598373257,0.000207678918059381,0.000207474040636811,9.22255214947246e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0540732637648653,0.0868183235966388,0.0781819984826219,0.0377491248295109
8,0.0176433933354367,0.0233619192607057,0.0217947633609121,0.00841234578376167
16,0.00514288152940179,0.00620802610818737,0.0059175852497795,0.00187663874294658
32,0.00172887572533443,0.00208532994742627,0.00203090409997225,0.000473317574519234
64,0.000603062157978027,0.000736207909083016,0.000726302162038267,0.000120363012653079
128,0.000212468040993812,0.000261394520056981,0.000259616562630766,3.04357606050046e-05
256,7.50520341295646e-05,9.27143453505278e-05,9.2397634214894e-05,7.65682866907656e-06
512,2.65289690229505e-05,3.28404397342719e-05,3.27842396395812e-05,1.92044609267101e-06
1024,9.37888128429524e-06,1.16223433545432e-05,1.1612389503594e-05,4.80910665003641e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0540732637648653,0.0868183235966388,0.0781819984826219,0.0377491248295109
6,0.021135105382862,0.0318791795478297,0.0291834722733675,0.0128299273073682
10,0.00898829472510179,0.0122279400220071,0.0112737558662623,0.00473549847953946
16,0.00467176092316323,0.00602408745385682,0.00573028483938043,0.00185835015841524
24,0.00216467555720209,0.0027639244863243,0.0026651023562238,0.000732467062026257
39,0.00103786141812833,0.0013287667631819,0.00130036953386487,0.000273240162371787
64,0.000505508521426415,0.000634970485965024,0.000626092150494247,0.000105811800552432
101,0.000242655802592129,0.000302953054007284,0.000300409142818856,3.91777978347478e-05
162,0.00011480920263286,0.000143577605340654,0.000142720097761725,1.56685178061071e-05
271,5.39013664023529e-05,6.73723414884364e-05,6.71108633342996e-05,5.92995954113102e-06
456,2.53734245628059e-05,3.16112533784058e-05,3.15386354206714e-05,2.1414518336267e-06
731,1.1788761804646e-05,1.4653230617625e-05,1.46341001937245e-05,7.48517904483632e-07
1217,5.46560058383608e-06,6.793726559426e-06,6.78783873756221e-06,2.82782313980456e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0476565728931729,0.0692977790078164,0.061878128728567,0.0311974255422953
8,0.0159461821405137,0.0207783850441065,0.019422997586601,0.00738162920987222
16,0.00450759586752978,0.00537380218521731,0.00512668806836636,0.00161084430517552
32,0.00149899959840685,0.00179197366749175,0.00174531686552917,0.000406249509394491
64,0.000521223238174425,0.000633313587266713,0.000624792232787649,0.000103541130305098
128,0.000183479183226536,0.000225202892441002,0.000223670668245268,2.6225463399318e-05
256,6.4797981034172e-05,7.99546099946435e-05,7.96814272188661e-05,6.60377284286042e-06
512,2.29031721488796e-05,2.83357630494915e-05,2.82872656227383e-05,1.65712738966379e-06
1024,8.0969292921901e-06,1.00308878455799e-05,1.00222963644069e-05,4.15074155543235e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.0476565728931729,0.0692977790078164,0.061878128728567,0.0311974255422953
6,0.0162791100951363,0.0215063032310009,0.0200394226568819,0.00780657532101025
9,0.0069048122537713,0.00910656332210899,0.00834656296653941,0.00364202995390943
15,0.00340711296808714,0.00439881031784178,0.00417197657739875,0.00139432551794317
21,0.00174220884733562,0.00220895714059966,0.00213211492333972,0.000577561773906721
33,0.000900455932045521,0.0011589421409217,0.00112989108242175,0.000257862420426035
51,0.000457740844064588,0.000580428475292178,0.000570075816792231,0.000109136511024833
77,0.000224395838294303,0.000281630112603012,0.000278548454317342,4.15485128759754e-05
126,0.000107126400417825,0.000134621836384905,0.000133539309030676,1.70379510286259e-05
211,5.09839916064984e-05,6.37847685993111e-05,6.34873210613615e-05,6.15278552521267e-06
347,2.40680022489127e-05,2.9966532381828e-05,2.98874463767627e-05,2.17568657377022e-06
552,1.11964651515679e-05,1.39347616640721e-05,1.39101507127017e-05,8.27822314519351e-07
941,5.19926487919958e-06,6.46588069884581e-06,6.45824636850834e-06,3.14113125092752e-07
1605,2.4114130755484e-06,2.99547594269747e-06,2.99352163064928e-06,1.08186737237789e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541670178673,0.284556194596113,0.272356839185525,0.0824256030119942
8,0.0373068585882631,0.0541011120419061,0.0503606958283628,0.0197669076957929
16,0.0117211343507244,0.0151241626457978,0.01440230545551,0.0046166972288349
32,0.00403194561983563,0.00506848142507399,0.00493655897860443,0.00114886439890877
64,0.00141556443721859,0.00176541103685673,0.00174173565023188,0.000288154565757455
128,0.000499589987282484,0.000621220488358318,0.000617004000338249,7.22562019673454e-05
256,0.000176552984833444,0.000219260713422995,0.000218512616206653,1.80968784403443e-05
512,6.24139335148605e-05,7.74668942342464e-05,7.7334410827302e-05,4.52864265470301e-06
1024,2.20660409462019e-05,2.73803295656661e-05,2.73568886608309e-05,1.13273559288533e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541670178673,0.284556194596113,0.272356839185525,0.0824256030119942
6,0.0621353315859886,0.125118767815007,0.118770054203838,0.0393494635791014
10,0.0280779451528228,0.0427347276256869,0.0396617638600383,0.0159123044450578
14,0.0131331311707622,0.01823434201598,0.0173373691385543,0.00564861576930459
25,0.00605054583252651,0.00798774505142094,0.00770080305378554,0.00212172178508565
41,0.0029505422716673,0.00380992181212577,0.00371841223212705,0.000830008847229722
62,0.00141075638177313,0.00178262968656414,0.00175716741171999,0.000300218731276123
99,0.000671328703859377,0.000846945519887433,0.000838545929019536,0.000118985035118531
170,0.000320956005715058,0.000404345619482148,0.000401682307291665,4.63325371984535e-05
279,0.000150087507853072,0.000187388392774092,0.000186713879874293,1.58851128024151e-05
431,7.04775460473978e-05,8.78056496068033e-05,8.76110905055115e-05,5.84199651726882e-06
744,3.29002335694182e-05,4.09729300763288e-05,4.09084502685779e-05,2.29775883482561e-06
1278,1.53608370263381e-05,1.91169872785508e-05,1.90988608545523e-05,8.32296021089167e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04825658_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541678964039,0.284556215712323,0.272356861072497,0.0824256035904763
8,0.03730686070593,0.0541011155714476,0.0503606991691562,0.0197669088445533
16,0.0117211350075451,0.015124163535962,0.0144023063048864,0.00461669749526118
32,0.00403194584515962,0.00506848171542485,0.00493655926149636,0.00114886446429964
64,0.00141556451629021,0.00176541113666238,0.00174173574870516,0.000288154582011173
128,0.000499590015187056,0.000621220523262779,0.000617004035006266,7.2256206023208e-05
256,0.000176552994694685,0.00021926072570353,0.00021851262844531,1.80968794536723e-05
512,6.24139370009402e-05,7.74668985660355e-05,7.7334415151683e-05,4.52864290793376e-06
1024,2.20660421786821e-05,2.73803311037935e-05,2.73568901976557e-05,1.13273565617615e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04825658_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541678964039,0.284556215712323,0.272356861072497,0.0824256035904763
6,0.0621353358687925,0.125118777143656,0.118770063674408,0.0393494646558349
10,0.0280779469770745,0.042734730717782,0.0396617667838964,0.0159123054615336
14,0.0131331319329164,0.0182343431930438,0.0173373702659404,0.00564861610869342
25,0.00605054616088933,0.00798774550345896,0.00770080349009898,0.0021217219032918
41,0.00295054244030513,0.00380992203569146,0.0037184124503707,0.000830008895720713
62,0.00141075646213515,0.00178262978934231,0.00175716751300885,0.000300218748709825
99,0.000671328741820665,0.000846945568151547,0.000838545976794558,0.000118985041972538
170,0.000320956024003883,0.000404345642570267,0.000401682330226811,4.63325398518261e-05
279,0.000150087516514033,0.000187388403608943,0.000186713890670124,1.58851137211244e-05
431,7.04775499898302e-05,8.78056545244485e-05,8.76110954122349e-05,5.84199684483764e-06
744,3.29002354604332e-05,4.09729324336389e-05,4.09084526221544e-05,2.29775896744752e-06
1278,1.53608379203018e-05,1.91169883865197e-05,1.90988619614549e-05,8.32296069689965e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04826558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541758032352,0.284556405758215,0.27235705805526,0.0824256087967657
8,0.0373068797649363,0.0541011473373325,0.0503607292363082,0.0197669191833986
16,0.0117211409189326,0.0151241715474403,0.0144023139492746,0.00461669989309824
32,0.00403194787307575,0.00506848432858336,0.00493656180752443,0.00114886505281789
64,0.00141556522793484,0.00176541203492917,0.00174173663498085,0.000288154728294287
128,0.000499590266328239,0.000621220837377733,0.000617004346993068,7.2256242525815e-05
256,0.000176553083445885,0.000219260836240352,0.000218512738605297,1.80968885732136e-05
512,6.24139683756499e-05,7.74669375651116e-05,7.73344540840957e-05,4.52864518722594e-06
1024,2.20660532710006e-05,2.7380344870508e-05,2.73569039525736e-05,1.13273622596749e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04826558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134541758032352,0.284556405758215,0.27235705805526,0.0824256087967657
6,0.0621353744140377,0.125118861101506,0.118770148909557,0.0393494743464219
10,0.0280779633953421,0.0427347585466487,0.0396617930986303,0.0159123146098174
14,0.0131331387923054,0.0182343537866256,0.0173373804124217,0.00564861916319395
25,0.00605054911615503,0.0079877495718067,0.00770080741692579,0.00212172296714695
41,0.00295054395804572,0.00380992404777799,0.00371841441455871,0.000830009332139755
62,0.00141075718539341,0.00178263071434518,0.00175716842460798,0.00030021890561305
99,0.000671329083472322,0.000846946002538906,0.000838546406780185,0.000118985103658712
170,0.00032095618860336,0.000404345850376905,0.000401682536656786,4.63325637321304e-05
279,0.000150087594462698,0.00018738850111775,0.000186713987827773,1.58851219890574e-05
431,7.04775854717376e-05,8.78056987604403e-05,8.76111395499029e-05,5.84199979259057e-06
744,3.29002524796203e-05,4.0972953642561e-05,4.0908473797412e-05,2.29776016196476e-06
1278,1.53608459660255e-05,1.9116998400483e-05,1.90988719658899e-05,8.32296506429039e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04835558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.13454254871759,0.284558306217979,0.272359027884741,0.0824256608546382
8,0.0373070703554305,0.0541014649971624,0.0503610299088101,0.0197670225720294
16,0.0117212000329027,0.015124251662364,0.0144023903932927,0.00461672387150346
32,0.00403196815226654,0.00506851046020755,0.00493658726784341,0.0011488709380081
64,0.0014155723443912,0.00176542101759522,0.0017417454977355,0.000288156191127398
128,0.000499592777743614,0.000621223978553606,0.000617007466887587,7.22566075520745e-05
256,0.000176553970959099,0.000219261941613144,0.00021851384020974,1.8096979768958e-05
512,6.24142821231895e-05,7.74673275355029e-05,7.73348433878191e-05,4.52866798014459e-06
1024,2.20661641943533e-05,2.73804826077484e-05,2.73570415719242e-05,1.13274192348631e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04835558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.13454254871759,0.284558306217979,0.272359027884741,0.0824256608546382
6,0.0621357598674595,0.125119700680867,0.118771001262345,0.0393495712506475
10,0.0280781275782992,0.0427350368359851,0.0396620562466404,0.0159124060927735
14,0.013133207386304,0.0182344597226545,0.0173374818774451,0.0056486497082375
25,0.00605057866885694,0.0079877902553361,0.00770084668524351,0.00212173360571409
41,0.00295055913547241,0.00380994416865943,0.00371843405645388,0.000830013696336394
62,0.00141076441798581,0.00178263996438886,0.00175717754061419,0.000300220474647185
99,0.000671332499993552,0.000846950346415783,0.000838550706639762,0.000118985720520455
170,0.000320957834600323,0.000404347928460253,0.000401684600973524,4.63328025359871e-05
279,0.000150088373950364,0.000187389476223026,0.000186714959421535,1.58852046683174e-05
431,7.04779402913028e-05,8.78061411433744e-05,8.76115809496259e-05,5.84202927049611e-06
744,3.29004226717031e-05,4.09731657376588e-05,4.09086855559117e-05,2.29777210645319e-06
1278,1.53609264232649e-05,1.91170985509514e-05,1.90989720210649e-05,8.32300874304124e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04925558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134550455780866,0.284577310899564,0.272378726364446,0.0824261809312385
8,0.0373089763035039,0.0541046416943291,0.0503640367328461,0.0197680564761503
16,0.011721791182145,0.0151250528250113,0.0144031548464527,0.00461696365899558
32,0.00403217094712405,0.00506877178022255,0.00493684187471613,0.00114892979073127
64,0.00141564350996153,0.00176551084551076,0.00174183412652045,0.000288170819662375
128,0.00049961789225013,0.000621255390730521,0.000617038666247866,7.22602578654858e-05
256,0.000176562846215703,0.000219272995496302,0.000218524856408847,1.80978917394812e-05
512,6.24174196425707e-05,7.74712273068427e-05,7.73387364924322e-05,4.52889591209902e-06
1024,2.20672734434144e-05,2.73818599775483e-05,2.73584177627751e-05,1.13279889986511e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.04925558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134550455780866,0.284577310899564,0.272378726364446,0.0824261809312385
6,0.0621396144985902,0.125128096560813,0.118779524921282,0.0393505401285273
10,0.0280797694359612,0.0427378197970829,0.0396646877947544,0.0159133209341291
14,0.0131338933371618,0.0182355191047085,0.0173384965492761,0.00564895516258822
25,0.00605087420037047,0.00798819709711074,0.00770123937473605,0.00212183999286081
41,0.0029507109118119,0.00381014538028652,0.00371863047816284,0.000830057338861045
62,0.00141083674489239,0.00178273246607923,0.00175726870191321,0.000300236165192023
99,0.000671366665670868,0.000846993785762577,0.000838593705807811,0.000118991889219156
170,0.000320974294789973,0.000404368709566935,0.000401705244412275,4.6335190606089e-05
279,0.000150096168929316,0.00018739922737023,0.000186724675453002,1.58860314720361e-05
431,7.04814885362946e-05,8.78105650338442e-05,8.76159950078571e-05,5.84232405350285e-06
744,3.29021246148414e-05,4.09752867642095e-05,4.091080321649e-05,2.29789155332223e-06
1278,1.53617310060372e-05,1.91181000699531e-05,1.90999725871141e-05,8.32344553793533e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.05825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134629547507683,0.284767366065742,0.272575729605117,0.0824313314599379
8,0.0373280400974912,0.0541364185546837,0.0503941148769741,0.0197783972984223
16,0.0117277036286223,0.0151330657928593,0.0144108006763213,0.00461936187782967
32,0.0040341991906097,0.00507138535788763,0.00493938831195933,0.00114951839997303
64,0.00141635526632088,0.00176640925057474,0.00174272053862541,0.000288317125348425
128,0.0004998690725881,0.000621569556369035,0.000617350703423964,7.22967660876755e-05
256,0.000176651611224988,0.000219383549754827,0.000218635033774164,1.81070127188037e-05
512,6.24487992333055e-05,7.75102304456722e-05,7.73776729545574e-05,4.53117555152807e-06
1024,2.20783674883531e-05,2.73956356042239e-05,2.73721815983367e-05,1.13336874277452e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.05825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.134629547507683,0.284767366065742,0.272575729605117,0.0824313314599379
6,0.0621781705028137,0.125212063984042,0.118864774606371,0.039360212460307
10,0.028096190821834,0.0427656561829936,0.0396910100788278,0.0159224705270384
14,0.0131407539328581,0.0182461151013804,0.0173486454269615,0.00565201009751299
25,0.00605382996487515,0.0079922661614561,0.0077051668996783,0.00212290401188046
41,0.00295222888243657,0.00381215777462982,0.00372059496768903,0.000830493820011723
62,0.00141156011220019,0.00178365760779006,0.00175818043804219,0.000300393090987708
99,0.00067170836893924,0.000847428238023414,0.000839023755728391,0.000119053584250515
170,0.000321138918686414,0.000404576548419103,0.000401911706406338,4.63590744543203e-05
279,0.00015017412894588,0.000187496751614358,0.000186821848494194,1.5894300586959e-05
431,7.05169759187649e-05,8.78548100956566e-05,8.76601417338372e-05,5.84527229027536e-06
744,3.29191462808657e-05,4.09964997807992e-05,4.09319825690349e-05,2.29908617613569e-06
1278,1.53697778655418e-05,1.91281164615101e-05,1.91099794478774e-05,8.32781403967453e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.14825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.135422579331711,0.286668709117544,0.274547560967207,0.0824777882467591
8,0.0375191095268709,0.054455178113118,0.050695888949123,0.0198819834772487
16,0.0117869234039529,0.0152133295206715,0.0144873887239652,0.00464337841073295
32,0.00405451107555104,0.00509755883836128,0.00496488948979211,0.00115541268155887
64,0.00142348288053777,0.00177540587214918,0.00175159706554499,0.000289782212766694
128,0.000502384397916109,0.000624715591604099,0.000620475424462936,7.26623563531953e-05
256,0.000177540503754489,0.000220490634620181,0.00021973834445143,1.81983497316421e-05
512,6.27630341653889e-05,7.79008065772353e-05,7.77675813877487e-05,4.55400378608833e-06
1024,2.21894631350118e-05,2.75335844054848e-05,2.75100123236047e-05,1.13907513758948e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-24.14825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.135422579331711,0.286668709117544,0.274547560967207,0.0824777882467591
6,0.0625647012618884,0.126052591355478,0.119718572220098,0.0394552816871515
10,0.0282606858442212,0.0430446989135752,0.0399549146989484,0.0160140842997687
14,0.0132094685418863,0.0183522928451118,0.0174503503332332,0.00568259851829869
25,0.00608343248619602,0.00803302140237047,0.00774450509246004,0.00213355893375422
41,0.00296742928395483,0.0038323094961421,0.00374026707845002,0.000834864214159328
62,0.0014188035954592,0.00179292148836306,0.00176731009620254,0.000301964380837501
99,0.000675130044424042,0.000851778631658192,0.000843330070749888,0.000119671337915522
170,0.000322787354517163,0.000406657711021059,0.000403979082560912,4.65982272852801e-05
279,0.000150972095316794,0.000188478609460292,0.000187800188626742,1.59773394482779e-05
431,7.08723422559746e-05,8.82978744491925e-05,8.81022213864632e-05,5.87479523183516e-06
744,3.30895860880559e-05,4.12089077449051e-05,4.11440534636994e-05,2.31104783687961e-06
1278,1.54503495049173e-05,1.92284087222331e-05,1.92101762807386e-05,8.37155452826358e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-25.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.143570008732773,0.305716848773359,0.294398922331352,0.0824139924651827
8,0.0394731508297856,0.057744065500615,0.0538152588342179,0.0209354965822511
16,0.0123885619186426,0.0160292904272562,0.015266173068439,0.00488693272368214
32,0.00426053526899471,0.00536301752018522,0.00522353674146222,0.00121516288307695
64,0.00149574955362894,0.00186661147464236,0.00184158546217786,0.000304633193794864
128,0.000527884670584509,0.000656607449372594,0.000652151226824146,7.63683175364289e-05
256,0.000186551839870508,0.000231713442408639,0.000230922892514758,1.91242543770716e-05
512,6.59486376966488e-05,8.18602375343045e-05,8.17202435984034e-05,4.78542321956604e-06
1024,2.33157101095127e-05,2.89320420331698e-05,2.89072729516581e-05,1.19692385198142e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-25.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.143570008732773,0.305716848773359,0.294398922331352,0.0824139924651827
6,0.0665285465570784,0.134533732355319,0.128377413228096,0.0402313921498547
10,0.0352147134554363,0.0557611843311365,0.0528619012728762,0.0177462410619172
14,0.0139074265130556,0.019436022491023,0.018489215135606,0.00599231957933057
25,0.00638388672846375,0.008446973825893,0.0081441256635482,0.00224155838461928
41,0.00312147601126653,0.00403657492673168,0.00393968109632691,0.000879118876127307
61,0.00151446335601874,0.00191403435225918,0.00188667264166888,0.000322480766568199
99,0.000709804557033387,0.000895861645490671,0.000886966852286137,0.000125928117618246
170,0.000339488364796166,0.000427742950243571,0.000424924695068898,4.90207609455218e-05
279,0.00015885886191389,0.000198344364402317,0.000197630424048983,1.68137556892658e-05
431,7.44745397188863e-05,9.27890022785404e-05,9.25833698631068e-05,6.17402369918894e-06
745,3.47124501884716e-05,4.32171988688107e-05,4.31504730855303e-05,2.40061462156257e-06
1281,1.61738891920352e-05,2.011723530968e-05,2.00987356055301e-05,8.62544818565012e-07


==> data/geo-circle_dir-1_com-1_exa-fund_kap-34.04825558_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.257757081202558,0.448331539457999,0.441676650964785,0.0769604136248676
8,0.0640994280015232,0.104302551027008,0.0988979063699349,0.0331394970750204
16,0.019302853617159,0.0254855400432918,0.0243177902062032,0.00762612816475823
32,0.00658205145150583,0.008355907352536,0.0081406133058071,0.00188456962977803
64,0.0023063642479021,0.00288912914302155,0.0028504964578035,0.000470889741984418
128,0.000813611122935304,0.00101378230140371,0.00100690788197995,0.000117860391336695
256,0.000287495827707876,0.000357393624418063,0.000356174666296423,2.94925391126556e-05
512,0.000101631102399803,0.0001262034166754,0.00012598761735785,7.37717107274962e-06
1024,3.59307833867933e-05,4.45948416279965e-05,4.45566659217244e-05,1.84483651468926e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-34.04825558_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.257757081202558,0.448331539457999,0.441676650964785,0.0769604136248676
6,0.117673590411865,0.213876547975826,0.210821119777643,0.036022676604556
11,0.0430569653211601,0.070218321663088,0.0667505876589511,0.0217938464793526
15,0.0215745548161805,0.0324674582142698,0.0311116642638735,0.00928440572289738
24,0.0107784043669889,0.0146736042499512,0.0141320426599224,0.00394968757527979
38,0.00526060769989701,0.00685181418545006,0.00668822840894538,0.00148827362461029
56,0.00259434992632867,0.00329608191875278,0.00324696923820588,0.000566874572788121
94,0.00124086601205698,0.00156826254655279,0.0015513887581132,0.000229434818892497
159,0.000587048075781714,0.000738862060050066,0.000733909969143455,8.54008253665047e-05
253,0.000274897876164584,0.000342935565962934,0.000341698410365189,2.91032430533191e-05
405,0.000128450078602967,0.000160239124966366,0.000159829350579837,1.14523300342819e-05
705,5.98887405745287e-05,7.45839138141831e-05,7.44616390741728e-05,4.26901700970024e-06
1197,2.78888960472133e-05,3.46949509835421e-05,3.46620121803862e-05,1.51146794777393e-06


==> data/geo-circle_dir-1_com-1_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.601718297217019,1.68723236742818,0.198105983296518,1.67556172105937
8,3.62551918550669,0.782562810071611,0.168317077658778,0.764247285291604
16,0.541019947350432,0.226004700628924,0.144701550426105,0.173607563229979
32,0.446449483780047,0.280475690253486,0.25619681723959,0.11414816537936
64,0.242984728842486,0.409609255286303,0.408044946134074,0.0357640035600111
128,0.0550435002593389,0.0685204850220179,0.0681634339847866,0.00698592406587853
256,0.0165152611779405,0.0207149833073205,0.02064875746239,0.00165509778622278
512,0.00566065353544578,0.00705793192875393,0.007046066644955,0.00040908183261632
1024,0.00198851267942926,0.00247132194375094,0.00246921568220624,0.000102010119163146


==> data/geo-circle_dir-1_com-1_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,0.601718297217019,1.68723236742818,0.198105983296518,1.67556172105937
8,3.62551918550669,0.782562810071611,0.168317077658778,0.764247285291604
15,0.515997094177919,0.224394670434949,0.139727408146011,0.175582514882341
26,0.349833264036152,0.227826955079437,0.20359424205138,0.102247279006787
46,0.344801775674625,0.354229267246381,0.342366231032379,0.0909051022913013
81,0.308323679789087,0.301794135454736,0.297759080178338,0.0491856723672802
113,0.396572672267973,0.197395071471207,0.195781701487321,0.0251860994171871
144,0.103420920464122,0.0930384448598047,0.0926305020015658,0.00870300642702454
197,0.029565852717616,0.0369609115598171,0.0368033870918298,0.00340876545123887
303,0.0129864524728795,0.016248566663503,0.0161960867785261,0.00130487228522778
458,0.00596199282673212,0.00742532877229429,0.00741142802843234,0.00045413869690752
776,0.00274917989675928,0.00342049065740482,0.00341574092666897,0.000180195058956242
1349,0.00127137789439966,0.0015825489746102,0.00158122121028389,6.48131251223376e-05


==> data/geo-circle_dir-1_com-1_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.59164951461313,2.60461099616045,0.388654143888923,2.57545071740033
8,2.33059462083082,1.13345777210462,0.249002142426083,1.1057687164193
16,1.52910060765228,0.486651966492294,0.154417835868517,0.461503270255477
32,0.449792078544254,0.218555959755135,0.165470739559254,0.142780047255216
64,0.442515890083184,0.275619247358209,0.263332165261122,0.0813765337993362
128,0.70878801263909,0.417783062158168,0.417058989976859,0.0245862950795284
256,0.0333269145787065,0.0413003345887089,0.0411882493828984,0.00304068247462149
512,0.0105561447554136,0.013190447936432,0.0131689219954908,0.000753266380770881
1024,0.00366371848276165,0.00455837660935107,0.00455451662807136,0.000187551585705088


==> data/geo-circle_dir-1_com-1_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
4,1.59164951461313,2.60461099616045,0.388654143888923,2.57545071740033
8,2.33059462083082,1.13345777210462,0.249002142426083,1.1057687164193
14,1.87550610399598,0.543401007569755,0.160246401405508,0.519235732461095
24,0.416878940150084,0.195343606486396,0.12947738356981,0.146269380729626
42,0.31832506890676,0.187567017802219,0.158496926883528,0.100300101374304
73,0.360412384398633,0.226226046757229,0.212759444163174,0.0768872105800524
129,0.353137431883866,0.303971960596707,0.301291446783239,0.0402792368878632
195,0.230939622596167,0.24829329365481,0.24806925863007,0.0105452641826228
236,0.0998172681713258,0.106599136254857,0.106492896581821,0.00475802773163546
294,0.0290613208140449,0.0372339665825806,0.0371382004390243,0.00266877043291146
420,0.0132158818680455,0.0165245609675985,0.0164895444712053,0.00107519221724387
716,0.00602150277004138,0.00753252214744043,0.00752123556904837,0.000412195847337457
1216,0.002779843004932,0.00346462418627412,0.00346157862275312,0.0001452383923563


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.018296317058646,0,0
12,0,0.0790842783950691,0,0
24,0,0.198593220336705,0,0
48,0,0.413373663970789,0,0
96,0,1.28846902956217,0,0
192,0,1.2317203124126,0,0
384,0,1.33053396209275,0,0
768,0,0.167371444126314,0,0
1536,0,0.0471778368722106,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.018296317058646,0,0
10,0,0.0644769236713845,0,0
16,0,0.143460493675453,0,0
26,0,0.322692944980062,0,0
40,0,0.50668922637286,0,0
68,0,0.554502309315478,0,0
100,0,0.763966346142614,0,0
141,0,1.02717912504489,0,0
183,0,0.944836632543633,0,0
237,0,0.629528132888487,0,0
294,0,0.941745949543155,0,0
380,0,0.524613127577319,0,0
489,0,4.2308783475631,0,0
651,0,0.175647977753865,0,0
858,0,0.0723750590800221,0,0
1337,0,0.0347214134732867,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.260026558932171,0,0
12,0,0.344946604043457,0,0
24,0,0.227866478008719,0,0
48,0,0.0517825617289639,0,0
96,0,0.0146405406290209,0,0
192,0,0.00478614246985731,0,0
384,0,0.00165366346768442,0,0
768,0,0.000590796945726434,0,0
1536,0,0.00022214351034744,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.260026558932171,0,0
10,0,0.225119403291631,0,0
16,0,0.321761993095151,0,0
24,0,0.108937140153409,0,0
33,0,0.0578521701639557,0,0
47,0,0.0296467570296309,0,0
68,0,0.0156494224382858,0,0
103,0,0.00742305760935132,0,0
160,0,0.00378740239479019,0,0
243,0,0.00183803260399766,0,0
397,0,0.000931427607767431,0,0
634,0,0.000488314637234818,0,0
971,0,0.000261497873123509,0,0
1562,0,0.000145649006211541,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0953224933937062,0,0
12,0,0.0874217904584793,0,0
24,0,0.0435451233732389,0,0
48,0,0.0124674473764896,0,0
96,0,0.0048818965754043,0,0
192,0,0.00238735704048166,0,0
384,0,0.0013548352723981,0,0
768,0,0.000823740763757305,0,0
1536,0,0.00051326581917245,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0953224933937062,0,0
10,0,0.0872178166509982,0,0
14,0,0.0467171881544452,0,0
20,0,0.019971066208267,0,0
30,0,0.0109031040956912,0,0
47,0,0.00718779114039752,0,0
63,0,0.00489763655246953,0,0
87,0,0.00322239135334266,0,0
114,0,0.00203822923279615,0,0
156,0,0.00129895395797314,0,0
206,0,0.000815122973527358,0,0
278,0,0.000511997755785559,0,0
392,0,0.000321117488641584,0,0
524,0,0.000199761544365651,0,0
749,0,0.000125973611162134,0,0
984,0,7.86503883688106e-05,0,0
1420,0,4.97054228527392e-05,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0848474219292952,0,0
12,0,0.0829080484408172,0,0
24,0,0.041851508996143,0,0
48,0,0.0119363624147668,0,0
96,0,0.00462351159452595,0,0
192,0,0.00223356315399255,0,0
384,0,0.00125819100959005,0,0
768,0,0.000762693594075665,0,0
1536,0,0.000474750413672839,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0848474219292952,0,0
10,0,0.0827842227114303,0,0
14,0,0.0451136453702659,0,0
20,0,0.0196365264240048,0,0
30,0,0.0102699090525439,0,0
47,0,0.00683914636305714,0,0
63,0,0.00456301787614007,0,0
88,0,0.00298444564441193,0,0
115,0,0.00189818836233237,0,0
158,0,0.00121074499266323,0,0
208,0,0.000756455341772047,0,0
283,0,0.000474292233457755,0,0
397,0,0.00029672820109016,0,0
533,0,0.000184521465514869,0,0
760,0,0.000116363897125466,0,0
997,0,7.26000190878482e-05,0,0
1441,0,4.58288847101525e-05,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0585403246418365,0,0
12,0,0.137417303204929,0,0
24,0,0.341241903064966,0,0
48,0,1.36325224898979,0,0
96,0,1.15334854801819,0,0
192,0,0.761617479326067,0,0
384,0,0.906515656223699,0,0
768,0,0.446247331426411,0,0
1536,0,0.164454626981228,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0585403246418365,0,0
10,0,0.126988267614243,0,0
16,0,0.244627264992832,0,0
28,0,0.526681951211467,0,0
43,0,0.513037549606757,0,0
64,0,1.17279411851976,0,0
90,0,1.22571976229988,0,0
120,0,0.762826601566802,0,0
152,0,0.66543549183077,0,0
204,0,0.923496373269899,0,0
295,0,0.936279728113577,0,0
434,0,0.650570302733684,0,0
680,0,0.357731697285862,0,0
1077,0,0.182637210431631,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.9884730625891,0,0
12,0,1.819783987403,0,0
24,0,2.94772072513579,0,0
48,0,8.79549878179782,0,0
96,0,25.8611240187695,0,0
192,0,74.5877323927207,0,0
384,0,212.958772853114,0,0
768,0,605.088872107793,0,0
1536,0,1715.2774792851,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.9884730625891,0,0
11,0,1.64665488144352,0,0
19,0,1.90732224324115,0,0
29,0,3.37929436781063,0,0
35,0,6.9037508304123,0,0
52,0,13.2402384440503,0,0
77,0,23.9876713961465,0,0
113,0,50.01276873655,0,0
192,0,102.162818580257,0,0
314,0,205.022337567654,0,0
478,0,433.229330784521,0,0
793,0,840.527592038611,0,0
1363,0,1515.07227446087,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83185407_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988473110769056,0,0
12,0,1.8197830925575,0,0
24,0,2.94771601511576,0,0
48,0,8.79532102613236,0,0
96,0,25.8561394092113,0,0
192,0,74.4635494913756,0,0
384,0,210.051355063476,0,0
768,0,543.791705905848,0,0
1536,0,898.187652376426,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83185407_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988473110769056,0,0
11,0,1.6466541170345,0,0
19,0,1.9073199231491,0,0
29,0,3.3792875328499,0,0
35,0,6.90366871910549,0,0
52,0,13.2396428015875,0,0
77,0,23.9836304325144,0,0
113,0,49.9760334021687,0,0
192,0,101.838402594348,0,0
314,0,202.318112831276,0,0
478,0,408.868289013254,0,0
793,0,676.211573539203,0,0
1363,0,793.767009996941,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83186307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988473544389285,0,0
12,0,1.81977503900073,0,0
24,0,2.94767362562236,0,0
48,0,8.79372154851104,0,0
96,0,25.8113642424948,0,0
192,0,73.3642365940128,0,0
384,0,187.066089799366,0,0
768,0,284.450819757915,0,0
1536,0,169.878287909283,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83186307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988473544389285,0,0
11,0,1.64664723739925,0,0
19,0,1.90729904258368,0,0
29,0,3.37922601946506,0,0
35,0,6.90292980518009,0,0
52,0,13.2342844295182,0,0
77,0,23.9473229301217,0,0
113,0,49.6478277780695,0,0
192,0,99.0087976767101,0,0
314,0,180.849608845552,0,0
478,0,271.478163691852,0,0
793,0,245.05525972916,0,0
1363,0,150.198703066405,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83195307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.98847788065452,0,0
12,0,1.81969450868529,0,0
24,0,2.9472497987426,0,0
48,0,8.77775872204297,0,0
96,0,25.3719965777204,0,0
192,0,63.9266746878687,0,0
384,0,89.3228287840825,0,0
768,0,49.3056860827404,0,0
1536,0,18.6501719050641,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83195307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.98847788065452,0,0
11,0,1.64657844560601,0,0
19,0,1.90709026298743,0,0
29,0,3.37861101061453,0,0
35,0,6.89554935171467,0,0
52,0,13.1809382435414,0,0
77,0,23.5902034460229,0,0
113,0,46.5882454760398,0,0
192,0,77.4805706123347,0,0
314,0,87.7430038649519,0,0
478,0,62.2618985280842,0,0
793,0,33.2228861511539,0,0
1363,0,16.4911962542614,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83285307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988521249600887,0,0
12,0,1.81888973042412,0,0
24,0,2.94301832433358,0,0
48,0,8.62126218189703,0,0
96,0,21.6813489371831,0,0
192,0,27.9595157812104,0,0
384,0,14.3488082967451,0,0
768,0,5.32071267673311,0,0
1536,0,1.88341374427632,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.83285307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988521249600887,0,0
11,0,1.64589098331407,0,0
19,0,1.90500506963723,0,0
29,0,3.3724733963044,0,0
35,0,6.8226032021514,0,0
52,0,12.6702084602076,0,0
77,0,20.5287776020966,0,0
113,0,28.8243834417588,0,0
192,0,24.4076590754987,0,0
314,0,14.2708520874411,0,0
478,0,7.1510004197283,0,0
793,0,3.44463177137638,0,0
1364,0,1.66340258432545,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.84185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988955568925739,0,0
12,0,1.8108941310119,0,0
24,0,2.90137221998793,0,0
48,0,7.3168556442166,0,0
96,0,8.83300654161829,0,0
192,0,4.21938536283864,0,0
384,0,1.52741433814775,0,0
768,0,0.536258333433773,0,0
1536,0,0.188500899509596,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.84185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.988955568925739,0,0
11,0,1.63906165906774,0,0
19,0,1.88441029048668,0,0
29,0,3.31231967468496,0,0
35,0,6.16986974651261,0,0
52,0,9.1315767295262,0,0
77,0,8.93381382814556,0,0
113,0,5.98724473362388,0,0
192,0,3.10856121733007,0,0
314,0,1.52212034113654,0,0
478,0,0.72573671696055,0,0
793,0,0.345545975114221,0,0
1364,0,0.166444011531649,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.93185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.993362213564262,0,0
12,0,1.73586730810424,0,0
24,0,2.54247716595019,0,0
48,0,2.91305229089098,0,0
96,0,1.27567401224569,0,0
192,0,0.444551600474235,0,0
384,0,0.153702724591949,0,0
768,0,0.0536800488685955,0,0
1536,0,0.0189006823899562,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-62.93185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.993362213564262,0,0
11,0,1.57504758646791,0,0
19,0,1.83960588638301,0,0
29,0,2.97922606272352,0,0
37,0,3.09390884622596,0,0
55,0,2.27755491618977,0,0
81,0,1.26934892860385,0,0
117,0,0.644870838907168,0,0
195,0,0.309348438061098,0,0
320,0,0.148499920801762,0,0
495,0,0.0710917154296039,0,0
799,0,0.0337408870345285,0,0
1380,0,0.0159747704507307,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-63.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,1.04429941948052,0,0
12,0,1.296685156245,0,0
24,0,1.1556031972695,0,0
48,0,0.419675719813277,0,0
96,0,0.134778539590593,0,0
192,0,0.0453638378537127,0,0
384,0,0.015993774503337,0,0
768,0,0.00603260057186523,0,0
1536,0,0.00257675919504007,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-63.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,1.04429941948052,0,0
11,0,1.20505296425028,0,0
20,0,0.882174961596982,0,0
30,0,0.999883579514432,0,0
37,0,0.485925713981817,0,0
57,0,0.249425957159565,0,0
84,0,0.124265562501739,0,0
122,0,0.061490940896484,0,0
196,0,0.0299013735146075,0,0
324,0,0.0145084735232498,0,0
503,0,0.00817010429675958,0,0
772,0,0.00481263582230008,0,0
1208,0,0.00292909326408197,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-72.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,1.263833374954,0,0
12,0,1.4181460450867,0,0
24,0,0.597348882868834,0,0
48,0,0.102721700046531,0,0
96,0,0.034611489247082,0,0
192,0,0.0149741110078942,0,0
384,0,0.00785949082371516,0,0
768,0,0.00461929163886898,0,0
1536,0,0.00284406819351715,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-72.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,1.263833374954,0,0
10,0,0.943063226147756,0,0
15,0,2.14448246652277,0,0
22,0,0.653829830366148,0,0
29,0,0.199916198464692,0,0
42,0,0.0885018997428441,0,0
61,0,0.0448513163783864,0,0
94,0,0.0259560978084866,0,0
136,0,0.0154156849168956,0,0
189,0,0.00935915825899785,0,0
276,0,0.00581640846596607,0,0
371,0,0.00360094457044431,0,0
528,0,0.00223380211349932,0,0
714,0,0.00139603645466919,0,0
991,0,0.000873583322846237,0,0
1361,0,0.000547953254819614,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0303647184026411,0,0
12,0,0.104741442162659,0,0
24,0,0.251346132200415,0,0
48,0,0.560450981884632,0,0
96,0,0.922986013896118,0,0
192,0,1.50487049441742,0,0
384,0,0.190158865087031,0,0
768,0,0.057049305303955,0,0
1536,0,0.0208661234641054,0,0


==> data/geo-lshape_dir-0_com-0_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0303647184026411,0,0
10,0,0.0896086494278225,0,0
16,0,0.159232538999319,0,0
23,0,0.252438598412678,0,0
37,0,0.45720909102826,0,0
60,0,0.577287311837185,0,0
87,0,0.63496096673421,0,0
116,0,0.725426260329537,0,0
144,0,1.06307408536504,0,0
173,0,0.689171720367776,0,0
207,0,0.756222875838061,0,0
234,0,1.07585197719082,0,0
261,0,0.262925790795619,0,0
380,0,0.114917344602196,0,0
582,0,0.0557659567356768,0,0
884,0,0.0281379994108847,0,0
1379,0,0.0142186312917001,0,0


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0744985850740302,0.0744983351932872,0.000192954557198922
12,0,0.10761774645426,0.107617726798278,6.50435600245733e-05
24,0,0.186754221083964,0.186754219942342,2.06495876174259e-05
48,0,0.379283238637725,0.379283238521348,9.39571180081427e-06
96,0,0.686994806296594,0.686994806290019,3.00561082273318e-06
192,0,1.02181555448466,1.02181555448423,9.35134410044515e-07
384,0,0.619974626341684,0.61997462634161,3.03014495090564e-07
768,0,0.126501115108458,0.126501115108436,7.30414455531633e-08
1536,0,0.0376779845055716,0.0376779845055674,1.76909747477343e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0744985850740302,0.0744983351932872,0.000192954557198922
10,0,0.0990199469562329,0.0990198982362651,9.82267523045226e-05
16,0,0.160631491652009,0.1606314795074,6.24628922130701e-05
29,0,0.338616675862257,0.33861666756504,7.49609990106306e-05
47,0,0.480241959408633,0.480241958828622,2.36027841850929e-05
76,0,0.533913270578586,0.533913270112018,2.23207172510987e-05
107,0,0.517341614309002,0.517341614090928,1.50212592292007e-05
150,0,0.69516068459284,0.695160684575301,4.93811430517304e-06
205,0,0.706785798072375,0.70678579807099,1.39937199201907e-06
255,0,0.425261543326609,0.425261543326307,5.07040503040555e-07
329,0,0.519308219403341,0.51930821940327,2.70031476825359e-07
407,0,0.349561648773853,0.349561648773793,2.04430507947563e-07
524,0,0.236593927242677,0.236593927242634,1.42299537741023e-07
769,0,0.0835881011816079,0.0835881011815825,6.52130113949524e-08
1190,0,0.0391095587805567,0.0391095587805462,2.87524074559202e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.200337681444858,0.200335226591989,0.000991762591511895
12,0,0.576513586349752,0.576513532337557,0.00024955465488187
24,0,0.830435962175759,0.830435959112338,7.13298716965247e-05
48,0,0.130679446037435,0.130679444581227,1.95087927941414e-05
96,0,0.0537113580473678,0.053711357831235,4.81846120998e-06
192,0,0.02666293271438,0.0266629326874371,1.19864465782261e-06
384,0,0.0150651473543787,0.0150651473514097,2.99090808273482e-07
768,0,0.00912550567270119,0.00912550567239532,7.47156290112434e-08
1536,0,0.00567881507892916,0.00567881507889846,1.86735366082393e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.200337681444858,0.200335226591989,0.000991762591511895
10,0,0.616671134114667,0.616670406011233,0.000947628730503702
16,0,0.32371585445516,0.323715602170022,0.000404150138620893
24,0,0.644681856561648,0.644681839498631,0.000148325434504811
30,0,0.647862453788777,0.647862452088827,4.69325727131675e-05
34,0,0.241361330315982,0.241361328299788,3.1197156117334e-05
47,0,0.0951970326173478,0.0951970309704094,1.7707831538799e-05
73,0,0.0504822426191229,0.0504822422189774,6.35613705495704e-06
111,0,0.026542695294438,0.0265426950413042,3.66574766831521e-06
171,0,0.0154399038547866,0.0154399037631941,1.68177254435216e-06
247,0,0.00882357033383907,0.00882357030341884,7.3268689746808e-07
368,0,0.00517407766924909,0.00517407765333373,4.05825831282829e-07
526,0,0.00308252932801558,0.00308252932310703,1.73958411074552e-07
766,0,0.00187169846643608,0.00187169846338169,1.06929051787105e-07
1075,0,0.00114624698780191,0.00114624698696692,4.3751876376648e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0875668240631201,0.0875655245220361,0.00047706570000071
12,0,0.0742317964139132,0.0742316869985178,0.000127452700009604
24,0,0.0396191199467368,0.0396191070965935,3.19096000945799e-05
48,0,0.0112743809836377,0.0112743781637612,7.97400256806468e-06
96,0,0.00401249053855353,0.00401249004408305,1.99201304616868e-06
192,0,0.00161999721897328,0.00161999714247638,4.97844861677014e-07
384,0,0.000764799906956906,0.00076479989683226,1.24445400090226e-07
768,0,0.000419437479712598,0.000419437478558897,3.11096624934417e-08
1536,0,0.000250808601401355,0.000250808601279812,7.80821343870584e-09


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0875668240631201,0.0875655245220361,0.00047706570000071
9,0,0.0639527532591539,0.0639525171683232,0.000173773592772335
17,0,0.0549754573639158,0.0549753630916955,0.000101810156502829
27,0,0.0217523192521554,0.0217522927954249,3.39262405107329e-05
43,0,0.00994429967746489,0.00994429235969576,1.20640011986159e-05
64,0,0.00503787032143699,0.00503786079675418,9.79633313725791e-06
91,0,0.00265345503169262,0.00265345213963612,3.91763644682371e-06
142,0,0.00146262401769849,0.00146262264561827,2.00341535487355e-06
214,0,0.000827991468466893,0.000827990724909694,1.10964745832902e-06
311,0,0.000469088011807294,0.00046908778598568,4.60282927624888e-07
486,0,0.000273141191745918,0.000273141108641764,2.13068834261476e-07
679,0,0.000162135487636053,0.000162135431514904,1.34901655348431e-07
1030,0,9.89818342692848e-05,9.89818184137791e-05,5.60251178474145e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.085003543778063,0.0850023983004458,0.000441291288652287
12,0,0.0830501586419594,0.0830500735642742,0.000118875663064324
24,0,0.0418567498545433,0.0418567392643804,2.97748130019725e-05
48,0,0.0119182456208544,0.0119182432955779,7.44489285613372e-06
96,0,0.00459275926290357,0.0045927588861079,1.86039337126162e-06
192,0,0.00220418578761618,0.00220418573856511,4.65011150042999e-07
384,0,0.00123635104720647,0.00123635104174169,1.16244513584904e-07
768,0,0.000748103734694668,0.000748103734130241,2.90603045522293e-08
1536,0,0.000465377282319651,0.000465377282262574,7.28871937738325e-09


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.085003543778063,0.0850023983004458,0.000441291288652287
10,0,0.082986805479962,0.0829866617474229,0.000154453189936989
15,0,0.0434671407821992,0.0434669834669528,0.000116944701389176
22,0,0.0176561146378297,0.0176559569819044,7.46133856842998e-05
36,0,0.00872123020658878,0.00872119936767769,2.31927905793722e-05
52,0,0.00496594014335665,0.00496590053565879,1.98337425820412e-05
77,0,0.0036088896407822,0.00360886661213296,1.28924465107572e-05
104,0,0.00243233039452641,0.00243230658280776,1.07626840064186e-05
138,0,0.00163236706338061,0.00163236322614309,3.53942728825917e-06
187,0,0.00106353994768707,0.00106353711212438,2.45590316300957e-06
240,0,0.000686656530687913,0.000686654218328168,1.7820180955138e-06
332,0,0.000441003385642615,0.000441002358900367,9.51626272021605e-07
436,0,0.000280812455672334,0.000280811884939294,5.66160372577287e-07
592,0,0.000176720929338996,0.000176720766115882,2.40187122812358e-07
815,0,0.000112157068545523,0.000112156911057233,1.87954316426096e-07
1082,0,7.03941593265746e-05,7.03940772884499e-05,1.07470939841714e-07


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0802100038959304,0.0802096224732763,0.000247361435273649
12,0,0.138930855698072,0.138930832614947,8.00869276591536e-05
24,0,0.319147799086219,0.319147796826192,3.79811228516456e-05
48,0,1.24541996191732,1.24541996172991,2.1605274899466e-05
96,0,1.13931598344387,1.13931598342277,6.9349457750333e-06
192,0,0.504020363756656,0.504020363751725,2.22939828172706e-06
384,0,0.201927983320796,0.201927983319819,6.28127933127217e-07
768,0,0.0696621271311376,0.0696621271309585,1.57977034625412e-07
1536,0,0.0244018792022472,0.0244018792022152,3.95041035710411e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0802100038959304,0.0802096224732763,0.000247361435273649
10,0,0.164445923566163,0.16444588518061,0.000112359663225268
17,0,0.262221974825549,0.262221964536674,7.34570513248822e-05
30,0,0.782266899488867,0.782266898692204,3.53044890312909e-05
43,0,0.880517420328824,0.880517418909228,4.99995831647823e-05
62,0,0.886626255055853,0.886626254220481,3.84879967149466e-05
84,0,0.909635175709109,0.909635175313364,2.68322019650432e-05
108,0,0.803053515839177,0.803053515802013,7.72589480502829e-06
140,0,0.598562969788871,0.598562969783663,2.49687651718147e-06
197,0,0.478076700249611,0.478076700244716,2.16328601874769e-06
238,0,0.294290164757529,0.294290164754092,1.42230530005749e-06
379,0,0.155764817983806,0.155764817982288,6.87614209288752e-07
581,0,0.0771837008570571,0.0771837008565709,2.73967201655167e-07
898,0,0.037513483269575,0.037513483269386,1.19076370083335e-07
1461,0,0.0181401705591265,0.0181401705590378,5.67189769031228e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157477199832,0.415156537115457,0.00088349602766419
12,0,0.789902345108074,0.789902276909284,0.000328238881792352
24,0,0.156460361078496,0.156460323396641,0.000108588359860899
48,0,0.063419807933237,0.0634198018647629,2.77438800390926e-05
96,0,0.0312881432851559,0.0312881425106419,6.96176777509154e-06
192,0,0.0174709717645279,0.0174709716776885,1.74193487644435e-06
384,0,0.0104679925107342,0.0104679925016713,4.35593236343944e-07
768,0,0.00647047088570411,0.00647047088478757,1.08907317756838e-07
1536,0,0.00404763711743561,0.00404763711734403,2.72275748328717e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157477199832,0.415156537115457,0.00088349602766419
10,0,0.375717053207587,0.375716676352153,0.000532148367251161
17,0,0.782056377047336,0.782056347950432,0.000213332693093354
19,0,0.172345697774163,0.172345655328691,0.000120956964927281
32,0,0.0800531151995777,0.080053082081897,7.28172089626001e-05
49,0,0.0420061613798653,0.0420061530732978,2.64169256490542e-05
71,0,0.0246968710473918,0.0246968624896031,2.05596967554437e-05
102,0,0.0148864402219587,0.0148864385194151,7.11966463315359e-06
146,0,0.00895055728582353,0.00895055634172259,4.11101668581167e-06
199,0,0.00543581572774071,0.00543581532256815,2.09878216462963e-06
285,0,0.00334300181688502,0.00334300141317034,1.64293568758825e-06
394,0,0.00206812296495248,0.00206812283793587,7.24825432522794e-07
552,0,0.0012805493971511,0.001280549348053,3.54605528319231e-07
761,0,0.000797848038343244,0.000797848007520818,2.21772905105384e-07
1050,0,0.000497859306849104,0.00049785929808942,9.33926091556713e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83185407_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157480250227,0.415156540166003,0.00088349596040561
12,0,0.789902351111175,0.789902282912391,0.000328238867740024
24,0,0.156460347715646,0.156460310033795,0.000108588348637033
48,0,0.0634198029698121,0.0634197969013389,2.77438770184423e-05
96,0,0.0312881407943734,0.0312881400198595,6.96176700827703e-06
192,0,0.0174709703381966,0.0174709702513572,1.74193468391604e-06
384,0,0.0104679916447023,0.0104679916356394,4.35593188675947e-07
768,0,0.00647047034473618,0.00647047034381964,1.08907305342758e-07
1536,0,0.00404763680873091,0.00404763680863933,2.72275720343208e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83185407_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157480250227,0.415156540166003,0.00088349596040561
10,0,0.375717058418914,0.375716681563529,0.000532148335931607
17,0,0.782056382120459,0.782056353023558,0.000213332683500259
19,0,0.172345680191708,0.17234563774624,0.000120956953156091
32,0,0.0800531062910742,0.0800530731733985,7.28171994153002e-05
49,0,0.0420061576234917,0.0420061493169255,2.64169225533034e-05
71,0,0.0246968690417824,0.024696860483995,2.05596944611436e-05
102,0,0.0148864391423528,0.0148864374398095,7.11966379443334e-06
146,0,0.00895055654872872,0.00895055560462795,4.11101613069371e-06
199,0,0.00543581522365581,0.00543581481848334,2.09878183396251e-06
285,0,0.00334300151561242,0.00334300111189784,1.64293540704111e-06
394,0,0.00206812277063775,0.00206812264362117,7.24825333186136e-07
552,0,0.00128054929236708,0.00128054924326899,3.54605477783294e-07
761,0,0.000797848047660456,0.000797848016838036,2.2177288840314e-07
1050,0,0.00049785939245513,0.000497859383695451,9.33925920885148e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83186307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.41515750770397,0.415156567621096,0.000883495355078522
12,0,0.789902405139695,0.789902336940969,0.000328238741269577
24,0,0.1564602274505,0.156460189768691,0.000108588247621697
48,0,0.0634197582990594,0.0634197522305937,2.77438498316725e-05
96,0,0.0312881183776936,0.0312881176031806,6.96176010478859e-06
192,0,0.0174709574969426,0.0174709574101033,1.74193295154565e-06
384,0,0.0104679838616866,0.0104679838526237,4.35592755610239e-07
768,0,0.00647046551299223,0.0064704655120757,1.0890719688354e-07
1536,0,0.00404763375568805,0.00404763375559647,2.72275446717028e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83186307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.41515750770397,0.415156567621096,0.000883495355078522
10,0,0.375717105321103,0.375716728466164,0.000532148054057895
17,0,0.782056427779329,0.782056398682453,0.00021333259716201
19,0,0.172345521949973,0.17234547950454,0.000120956847213711
32,0,0.0800530261149055,0.0800529929972747,7.28171134882964e-05
49,0,0.0420061238164426,0.0420061155098871,2.64168946934047e-05
71,0,0.0246968509916857,0.0246968424339092,2.05596738127423e-05
102,0,0.0148864294266972,0.0148864277241564,7.11965624067777e-06
146,0,0.00895054991769831,0.00895054897359914,4.11101113480665e-06
199,0,0.00543581068914511,0.00543581028397346,2.09877884996447e-06
285,0,0.00334299882757809,0.00334299842386443,1.64293287613178e-06
394,0,0.00206812098908204,0.00206812086206565,7.24824467848022e-07
552,0,0.00128054827945117,0.00128054823035318,3.54604975130264e-07
761,0,0.000797847241816372,0.00079784721099397,2.21772713032215e-07
1050,0,0.000497858907028018,0.000497858898268358,9.33924521989981e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83195307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157782260927,0.415156842191556,0.000883489301876224
12,0,0.789902945466656,0.789902877268502,0.000328237476615216
24,0,0.156459024848707,0.156458987167309,0.000108587237482569
48,0,0.0634193116048264,0.063419305536437,2.77435779691045e-05
96,0,0.0312878942154981,0.031287893440995,6.96169108342809e-06
192,0,0.017470829085304,0.0174708289984658,1.74191562683573e-06
384,0,0.0104679060307401,0.0104679060216773,4.35588419288271e-07
768,0,0.00647041722773874,0.00647041722682222,1.0890611226498e-07
1536,0,0.00404760354236081,0.00404760354226923,2.7227273777015e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83195307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415157782260927,0.415156842191556,0.000883489301876224
10,0,0.375717574365966,0.37571719751549,0.000532145235336828
17,0,0.782056884412296,0.782056855315672,0.0002133317337915
19,0,0.172343939579268,0.172343897134188,0.000120955787804641
32,0,0.0800522243849516,0.0800521912677708,7.28162542322388e-05
49,0,0.0420057857584478,0.0420057774520007,2.64166160992912e-05
71,0,0.0246966705029095,0.0246966619452424,2.0559467332298e-05
102,0,0.0148863322740699,0.0148863305715541,7.11958070351871e-06
146,0,0.0089504836099801,0.00895048266589689,4.11096117929743e-06
199,0,0.00543576534389731,0.0054357649387338,2.09874900920726e-06
285,0,0.00334297193524322,0.00334297153153874,1.64290757145755e-06
394,0,0.00206810314485238,0.00206810301783792,7.24815852990261e-07
552,0,0.00128053826601192,0.00128053821691493,3.54599962699023e-07
761,0,0.000797840509339873,0.000797840478517687,2.21771001304759e-07
1050,0,0.00049785480873995,0.000497854799980486,9.33910192273935e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83285307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415160529782033,0.415159589847681,0.000883428776755313
12,0,0.7899083529122,0.789908284719765,0.000328224835339824
24,0,0.156447003798887,0.156446966121603,0.000108577137444221
48,0,0.0634148459746652,0.0634148399070376,2.77408597153671e-05
96,0,0.031285653146968,0.031285652372563,6.96100096085058e-06
192,0,0.0174695452685532,0.0174695451817259,1.74174240366021e-06
384,0,0.0104671278933446,0.0104671278842829,4.35545058766176e-07
768,0,0.0064699344746837,0.00646993447376729,1.08895267636606e-07
1536,0,0.00404730121037678,0.00404730121028522,2.7224561575798e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.83285307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415160529782033,0.415159589847681,0.000883428776755313
10,0,0.375722267116306,0.375721890310455,0.000532117049910446
17,0,0.782061455180349,0.78206142608625,0.000213323101352514
19,0,0.17232812053594,0.172328078094398,0.000120945195164169
32,0,0.0800442102774024,0.0800441771647212,7.2807662666325e-05
49,0,0.0420024064461046,0.042002398140741,2.6413830510331e-05
71,0,0.0246948668829461,0.0246948583263727,2.05574027718219e-05
102,0,0.0148853611218561,0.0148853594195904,7.118825419438e-06
146,0,0.00894982075137018,0.00894981980744646,4.11046169943791e-06
199,0,0.00543531204698149,0.00543531164189938,2.09845066048273e-06
285,0,0.00334270313493271,0.00334270273132011,1.64265457017268e-06
394,0,0.00206792483614349,0.00206792470914828,7.24729668012749e-07
552,0,0.00128043824422623,0.00128043819513932,3.5454976444617e-07
761,0,0.000797773175291034,0.000797773144471005,2.21753877883915e-07
1050,0,0.000497816303779163,0.000497816295021711,9.33766782619122e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.84185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415188199977881,0.415187261392106,0.000882824215709674
12,0,0.78996284471756,0.789962776582124,0.000328098949269861
24,0,0.1563272900189,0.156327252382788,0.000108476272298549
48,0,0.0633703207402188,0.0633703146802052,2.77137144124294e-05
96,0,0.0312632977428358,0.0312632969694108,6.95410913199464e-06
192,0,0.0174567364787596,0.0174567363920411,1.74001252883692e-06
384,0,0.0104593638999862,0.0104593638909358,4.35112048408022e-07
768,0,0.00646511761549007,0.00646511761457481,1.0878696880951e-07
1536,0,0.00404428469673058,0.00404428469663913,2.71974830511141e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.84185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.415188199977881,0.415187261392106,0.000882824215709674
10,0,0.375769424710911,0.375769048351117,0.000531835374159331
17,0,0.782107606258126,0.78210757718925,0.000213236903528367
19,0,0.17217039648635,0.172170354080205,0.000120839413614521
32,0,0.0799643882468171,0.0799643551791715,7.27218468077649e-05
49,0,0.0419687400614569,0.0419687317669311,2.63860100047324e-05
71,0,0.0246769574389798,0.0246769488933663,2.05367818201059e-05
102,0,0.0148756868897988,0.0148756851900342,7.11128170734691e-06
146,0,0.00894321434734245,0.0089432134050127,4.1054735321071e-06
199,0,0.00543079476337075,0.00543079435910195,2.0954716764968e-06
285,0,0.00334002964236092,0.0033400292396666,1.64012858821871e-06
394,0,0.00206614850488574,0.00206614837808305,7.23869014886862e-07
552,0,0.0012794419336034,0.00127944188461702,3.54048631995447e-07
761,0,0.000797100972311783,0.000797100941513309,2.2158290853419e-07
1050,0,0.000497429045860494,0.000497429037123085,9.32334852163505e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.93185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.4154842319575,0.415483306696474,0.000876847693697055
12,0,0.790549252557549,0.790549184972277,0.000326892897803375
24,0,0.155179740510339,0.155179703288402,0.000107481067196695
48,0,0.0629380720307401,0.0629380660464422,2.74459525326427e-05
96,0,0.0310452208131442,0.0310452200494406,6.88612309051198e-06
192,0,0.0173315578930841,0.0173315578074441,1.72294726359136e-06
384,0,0.0103834442628713,0.0103834442539329,4.30840338926272e-07
768,0,0.00641800914807575,0.00641800914717179,1.0771857859942e-07
1536,0,0.00401478231449196,0.00401478231440164,2.69303443539665e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-62.93185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.4154842319575,0.415483306696474,0.000876847693697055
10,0,0.376263935822477,0.376263563902886,0.000529036596533689
17,0,0.782613031974471,0.782613003155323,0.000212387572915858
19,0,0.170639816010915,0.170639773960091,0.000119796026269579
32,0,0.0791979197002164,0.0791978870869014,7.18735859174696e-05
48,0,0.0423095526547464,0.0423095438778425,2.72524068843509e-05
70,0,0.0248584417327676,0.02485843477013,1.86053914218071e-05
102,0,0.014587353177582,0.0145873515291471,6.93488294089795e-06
146,0,0.00883633858552651,0.00883633748317759,4.4137801624849e-06
200,0,0.00536973632263679,0.00536973592534393,2.06560296891906e-06
286,0,0.00330423792958353,0.00330423752647953,1.6321467063229e-06
395,0,0.0020453074777092,0.00204530735219492,7.16540721147136e-07
553,0,0.0012689859563891,0.00126898590669966,3.55120234918633e-07
760,0,0.000791051886155038,0.000791051855551628,2.20040383392014e-07
1049,0,0.000493768102555874,0.000493768093739241,9.33099373250932e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-63.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.420211170356126,0.420210362318472,0.000824070533009761
12,0,0.800303095266438,0.8003030311954,0.000320238184111716
24,0,0.148610938886459,0.148610906032589,9.88174470084256e-05
48,0,0.0598256181000942,0.0598256128300429,2.51111156331801e-05
96,0,0.0293666540363731,0.0293666533622198,6.29247578681451e-06
192,0,0.0163450017991814,0.0163450017234071,1.57386864616543e-06
384,0,0.00978078480807127,0.00978078480015493,3.93517631056126e-07
768,0,0.00604333237590376,0.00604333237510295,9.83832651117088e-08
1536,0,0.00378002169266901,0.00378002169258899,2.45960985669e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-63.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.420211170356126,0.420210362318472,0.000824070533009761
10,0,0.383426397529286,0.383426067614829,0.000502986793807712
16,0,0.7984592175908,0.798459191272614,0.000205007306288489
18,0,0.168190271631295,0.168190235245622,0.000110631961222232
30,0,0.0847045760865165,0.0847045352624429,8.31623113207053e-05
45,0,0.0473553774624003,0.0473553695120599,2.74405298587048e-05
64,0,0.02541795659565,0.0254179505206734,1.75734727830746e-05
95,0,0.0146306763603579,0.0146306718546538,1.14822896478203e-05
139,0,0.0086434543732165,0.00864345350123961,3.88249715022208e-06
191,0,0.00521882942393213,0.00521882881765388,2.51557652681701e-06
276,0,0.00318267196718692,0.00318267173700294,1.21045451302139e-06
382,0,0.00195951439300677,0.00195951425100514,7.45994936494536e-07
542,0,0.00120724565651917,0.0012072456236181,2.81849884148888e-07
746,0,0.000749420637425318,0.000749420613252839,1.9034365896066e-07
1043,0,0.000466437229961029,0.000466437224112677,7.38632436728794e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-72.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.500296060706033,0.500295281158092,0.000883181137002912
12,0,0.781967224932171,0.781967086180125,0.00046583160710072
24,0,0.496069802602083,0.496069783565413,0.000137430107980715
48,0,0.107961163906377,0.107961158600623,3.38471664985525e-05
96,0,0.0403531909242171,0.0403531900536734,8.38203053493463e-06
192,0,0.0193583659925163,0.0193583658796861,2.0900762472365e-06
384,0,0.0108835957436708,0.0108835957311487,5.22083386657724e-07
768,0,0.00658715606941821,0.00658715606812595,1.3047889903836e-07
1536,0,0.00409530721622659,0.00409530721609672,3.26151555615581e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-72.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.500296060706033,0.500295281158092,0.000883181137002912
10,0,0.784742237234375,0.784742058413009,0.000529771013082267
17,0,0.618084618254906,0.61808459384812,0.000173697776495698
29,0,0.158512617828,0.158512592174302,9.01824216154476e-05
47,0,0.0874442051893143,0.0874441992777115,3.21538611724976e-05
65,0,0.0455699345289647,0.0455699310794639,1.77309625655756e-05
99,0,0.0258044181093149,0.025804416319163,9.61184973361928e-06
142,0,0.0150354918343712,0.0150354912670419,4.13039324479517e-06
212,0,0.00909608404398963,0.00909608389356933,1.65422832079957e-06
300,0,0.00548079084220763,0.00548079076532355,9.18025612279576e-07
427,0,0.00336659769772452,0.00336659765689147,5.24344277798607e-07
598,0,0.00206154596830322,0.00206154595595486,2.25640052580309e-07
841,0,0.00127959245773862,0.0012795924500799,1.40000208200753e-07
1153,0,0.000797315045883867,0.000797315043566527,6.07889782853532e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0624003929132661,0.0623999367308868,0.000238603669935378
12,0,0.103527648059866,0.103527640378895,3.98796392405173e-05
24,0,0.252170737539144,0.252170736920954,1.76572481412199e-05
48,0,0.531774459549872,0.531774459469811,9.22760713734136e-06
96,0,0.834874410696328,0.834874410691704,2.77863238137985e-06
192,0,1.32961622168749,1.32961622168722,8.49051234404144e-07
384,0,0.171829001541299,0.171829001541126,2.4366951893064e-07
768,0,0.0527261892751287,0.0527261892750948,5.97985220676238e-08
1536,0,0.0190166575140506,0.0190166575140447,1.49112324451303e-08


==> data/geo-lshape_dir-0_com-1_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0,0.0624003929132661,0.0623999367308868,0.000238603669935378
11,0,0.0787873062750216,0.0787872934640616,4.49297440571844e-05
18,0,0.1629731655716,0.162973156157672,5.53934565371396e-05
29,0,0.305609576176859,0.305609574537849,3.1651134706208e-05
48,0,0.580261122437154,0.580261121985596,2.28919793231969e-05
77,0,0.647241145362919,0.647241145155636,1.63806045293088e-05
109,0,0.559543825443003,0.55954382455043,3.16048460105809e-05
138,0,0.758947150767197,0.758947150638556,1.39736602813889e-05
165,0,0.763463082557786,0.763463082537103,5.61974469540115e-06
191,0,0.503941771367523,0.503941771354653,3.60163724464399e-06
221,0,0.69594995816837,0.695949958167659,9.94795789792909e-07
236,0,0.844733169212969,0.844733169212649,7.35489659543805e-07
253,0,0.257092126683202,0.257092126682862,4.17977763940942e-07
378,0,0.114908538516433,0.114908538516212,2.25173185260197e-07
578,0,0.0553453897505371,0.0553453897504214,1.13182038000183e-07
883,0,0.0275724018609542,0.0275724018609153,4.62877730246437e-08
1390,0,0.0140116249758298,0.0140116249758128,2.18016596548445e-08


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,1.85202242624229,0.0733691747263921,0,0
12,1.07972658606316,0.0863019924009097,0,0
24,0.696882349058147,0.14427277578284,0,0
48,1.27243889875658,0.264715660956574,0,0
96,1.472376821011,0.435192595276892,0,0
192,1.46881124855383,0.400371201539739,0,0
384,0.212447272297717,0.0668674881368082,0,0
768,0.0154430921192834,0.0170019536089879,0,0
1536,0.00464626559988672,0.00569030555110321,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,1.85202242624229,0.0733691747263921,0,0
11,1.26332278785703,0.0778711103126628,0,0
18,0.969927117468809,0.12462530581487,0,0
31,0.725321011060538,0.20416414705791,0,0
50,0.765544119521372,0.295803859398393,0,0
82,0.961558925965273,0.395648820937363,0,0
127,0.842110522543704,0.344608700690464,0,0
168,0.610658542632438,0.205815049680034,0,0
220,0.978555794401049,0.114177644293673,0,0
304,0.379235867503977,0.151509451563455,0,0
326,0.337709515899846,0.19680569764022,0,0
348,0.291420986456729,0.15568527468301,0,0
375,0.0979713302301852,0.0507313342179709,0,0
555,0.170537818014494,0.0317165203100187,0,0
805,0.0158185213756181,0.0135228321673829,0,0
1223,0.00543964864359202,0.00622399054425025,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.396918246347707,0.227397090822654,0,0
12,0.316469976684792,0.371759708231775,0,0
24,0.377370143980545,0.407878575457232,0,0
48,0.0424270173422876,0.0409480213535048,0,0
96,0.0106042070277726,0.0122911161429089,0,0
192,0.00344256959030271,0.00417779892582095,0,0
384,0.00119194046151409,0.00146398609798989,0,0
768,0.000418620984327786,0.000516709683335749,0,0
1536,0.000147615231967712,0.000182651080202025,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.396918246347707,0.227397090822654,0,0
10,0.414211407062833,0.317286758785727,0,0
17,0.483904989312927,0.302743135615376,0,0
25,0.477206730289155,0.20165136093249,0,0
37,0.167747386312589,0.0775673255153218,0,0
53,0.0386096176702732,0.0316777587781466,0,0
77,0.0121356376406653,0.0143924774354225,0,0
118,0.00562599904622319,0.00693536737240111,0,0
195,0.0027529017603693,0.00339866356058349,0,0
306,0.00130194073768595,0.0016173729033657,0,0
489,0.000617731010010672,0.000764795748412615,0,0
818,0.000289923333666161,0.000360317588242997,0,0
1357,0.000135257147849762,0.000167835921784489,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0560041021206268,0.0689191948956068,0,0
12,0.0266153440201659,0.037432665020356,0,0
24,0.0148136471736898,0.0187798338147083,0,0
48,0.00425919271430463,0.00501892998213385,0,0
96,0.00140630419780997,0.00167412770000097,0,0
192,0.000485087647124157,0.000587868391672782,0,0
384,0.000169896418718805,0.000208208819303991,0,0
768,5.98334246790101e-05,7.3766340304248e-05,0,0
1536,2.11175053434843e-05,2.61149753298365e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0560041021206268,0.0689191948956068,0,0
9,0.0246507248201986,0.0346357266131249,0,0
16,0.0174099025480853,0.0216759367403018,0,0
23,0.0141246220414958,0.0174909386507019,0,0
31,0.00588882758848236,0.00724026325173855,0,0
46,0.00273204062795902,0.0033922750364711,0,0
75,0.00130516025806179,0.00161632076525673,0,0
121,0.00065846760892637,0.00082407124504472,0,0
176,0.000315193562372413,0.000390502106151801,0,0
304,0.000149750150245792,0.000186111271380966,0,0
503,7.12947225150942e-05,8.87407458278879e-05,0,0
805,3.3532837065587e-05,4.15831520845577e-05,0,0
1303,1.56113108018108e-05,1.93830224130332e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0509532178894371,0.0600711073308035,0,0
12,0.0242995146622366,0.0343680276364324,0,0
24,0.0140252299095906,0.0177853938298938,0,0
48,0.00400734494399297,0.00472164370615856,0,0
96,0.00132098941843868,0.0015716852654186,0,0
192,0.000455524574197384,0.000551854359497863,0,0
384,0.00015954739827651,0.000195492535486175,0,0
768,5.61925073147084e-05,6.92717567667347e-05,0,0
1536,1.98334136488127e-05,2.45260334397176e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0509532178894371,0.0600711073308035,0,0
9,0.020831383438778,0.0297469739825559,0,0
16,0.0158998351066578,0.0197419079318635,0,0
23,0.0132788270023999,0.0164338327120741,0,0
30,0.0053752305191687,0.0065981417304692,0,0
45,0.00247402529501065,0.00305888901975722,0,0
72,0.00116685168288869,0.0014518619302819,0,0
119,0.000588378872935682,0.000736424448228531,0,0
176,0.000282698867576123,0.000349956262097451,0,0
291,0.000132821241448063,0.0001647465816655,0,0
494,6.28643404628201e-05,7.83051859886947e-05,0,0
812,2.96620460490899e-05,3.6782159863501e-05,0,0
1292,1.38185109309079e-05,1.71523611482877e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.806984330656836,0.0745449474673409,0,0
12,0.507800020906995,0.103400446381245,0,0
24,0.696276391121202,0.233434647328875,0,0
48,0.765751135630759,0.467894997095056,0,0
96,0.493038884264944,0.339536815595802,0,0
192,0.0867240575180609,0.0594138521898211,0,0
384,0.0291217063946173,0.0167786950783845,0,0
768,0.00628798431230187,0.0056803621389271,0,0
1536,0.00169540403476422,0.00198566038365237,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.806984330656836,0.0745449474673409,0,0
9,0.7348809143755,0.0898286911146966,0,0
15,0.706469019722578,0.131969960117382,0,0
26,0.471480807812097,0.2741214550688,0,0
41,0.685358079368597,0.347079065875916,0,0
65,0.474476605595949,0.345965567607553,0,0
95,0.348647464589632,0.298740691601335,0,0
126,0.237813585696589,0.228538421591557,0,0
153,0.0752311028155787,0.0752752838587422,0,0
223,0.0288701188916785,0.0315298903850106,0,0
368,0.0210499341241341,0.0144019844524964,0,0
591,0.00837053579717918,0.00662292743916756,0,0
929,0.00268967778909162,0.00307590664721588,0,0
1604,0.00116622559774295,0.00143557063816564,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521800818646,0.190793162394695,0,0
12,0.702291587357561,0.201401941696686,0,0
24,0.475755557336249,0.055472780133966,0,0
48,0.460740087280888,0.012752710115815,0,0
96,0.470776292703739,0.00416551546040078,0,0
192,0.482809228922162,0.00145466226561821,0,0
384,0.490719286075853,0.000514576398406164,0,0
768,0.495114679724311,0.000182264474043496,0,0
1536,0.497414833801976,6.45231748084549e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521800818646,0.190793162394695,0,0
11,0.706561654676924,0.201552898356281,0,0
17,0.626104459178373,0.0770193904591568,0,0
28,0.451184276317482,0.0309092123870523,0,0
46,0.486762941489544,0.013723602246144,0,0
64,0.488987983039623,0.00613099674116739,0,0
108,0.483960515718951,0.00293786899342372,0,0
177,0.503026030704434,0.00146875814901325,0,0
258,0.515296850138078,0.000707115749510591,0,0
431,0.50413538973402,0.000341820536940203,0,0
732,0.497541774745956,0.000163395610116756,0,0
1171,0.527168706186821,7.64696232283825e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83185407_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521814785834,0.190793178481214,0,0
12,0.702291184817742,0.20140195125455,0,0
24,0.475754799714839,0.0554727719264382,0,0
48,0.460730771763672,0.01275269575054,0,0
96,0.470685540644662,0.00416549507582819,0,0
192,0.482005367363948,0.0014546322106595,0,0
384,0.484019714424413,0.000514582090420271,0,0
768,0.444958162346564,0.000183319504357968,0,0
1536,0.260466202930964,7.27929608288146e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83185407_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521814785834,0.190793178481214,0,0
11,0.706561251358323,0.201552903657283,0,0
17,0.626103939723513,0.077019404541823,0,0
28,0.451182915629229,0.0309092035153443,0,0
46,0.486754357531851,0.0137235911736569,0,0
64,0.488944186221787,0.00613097504524748,0,0
108,0.48382616489329,0.00293783930347426,0,0
177,0.502381093087831,0.00146875973292941,0,0
258,0.512349151376675,0.000707091607843166,0,0
431,0.47861997085495,0.000341638810638968,0,0
731,0.43136189998054,0.000165647277898738,0,0
1167,0.331982207329845,8.32750743412489e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83186307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521940490682,0.190793323260066,0,0
12,0.702287561981778,0.201402037277382,0,0
24,0.47574798123327,0.0554726980693388,0,0
48,0.460646949065142,0.01275256682248,0,0
96,0.469870343775836,0.00416532113731041,0,0
192,0.474889288850731,0.00145458896629673,0,0
384,0.431054703827664,0.000518789327629152,0,0
768,0.232752038281435,0.000210861610833675,0,0
1536,0.0492631447605742,9.08069929926085e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83186307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523521940490682,0.190793323260066,0,0
11,0.706557621513174,0.201552951368102,0,0
17,0.626099264668503,0.0770195312909895,0,0
28,0.451170669796028,0.0309091236975031,0,0
46,0.486677115499418,0.0137234918481494,0,0
64,0.488550367325153,0.00613078326854931,0,0
108,0.482620355078153,0.00293759369653115,0,0
177,0.496650222023298,0.00146896202123556,0,0
258,0.485952896478847,0.000707368821967221,0,0
430,0.349768866787035,0.000334460554227987,0,0
734,0.223016230271231,0.000174176532443823,0,0
1216,0.10689111245865,9.85759307675608e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83195307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523523197556554,0.190794771065368,0,0
12,0.70225133583726,0.20140289770809,0,0
24,0.475679807419027,0.0554719605528129,0,0
48,0.459810397406441,0.0127513129925552,0,0
96,0.461871027291727,0.00416449009961275,0,0
192,0.413798079459615,0.00147060402462397,0,0
384,0.205824920452042,0.000610668600433051,0,0
768,0.0403445797865515,0.000259240380226918,0,0
1536,0.00540885756463929,9.53233778123733e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83195307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523523197556554,0.190794771065368,0,0
11,0.706521325261984,0.201553428654364,0,0
17,0.626052517950952,0.0770207992951155,0,0
28,0.451048247196201,0.0309083282411042,0,0
46,0.485906037931038,0.0137225308444584,0,0
64,0.484646762863856,0.0061292048326101,0,0
108,0.470884719316245,0.00293716521866203,0,0
177,0.425696420135225,0.00148101367514183,0,0
260,0.316079907449131,0.000774732573081849,0,0
406,0.180074798063996,0.00043799813753113,0,0
674,0.067268428406327,0.000251289725613374,0,0
1087,0.0148406391838627,0.000129000168264389,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83285307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523535769954344,0.190809250796447,0,0
12,0.701889295775417,0.201411522233195,0,0
24,0.474999167639561,0.055464690537575,0,0
48,0.451609096908279,0.0127421888989823,0,0
96,0.39467830345845,0.00421992042229603,0,0
192,0.180978596567574,0.00176871738388275,0,0
384,0.0330668648914641,0.000739002328867912,0,0
768,0.00435873438915983,0.000269860129169721,0,0
1536,0.000551567121345809,9.58380696244936e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.83285307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523535769954344,0.190809250796447,0,0
11,0.706158582654822,0.201558219308071,0,0
17,0.625585433714217,0.0770335304851736,0,0
28,0.449827583969334,0.0309006444416086,0,0
46,0.478327220469895,0.0137160405754673,0,0
64,0.442683761572624,0.0061282734529402,0,0
107,0.319405239589412,0.00302354704789141,0,0
176,0.18228725998166,0.00165901418260507,0,0
278,0.0731459451927649,0.00094823446108968,0,0
424,0.0206977580050742,0.000489887996097768,0,0
700,0.00390176217504578,0.000234171279377481,0,0
1175,0.00079601422846974,0.000110035273201661,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.84185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523661668083433,0.190954215616858,0,0
12,0.698290904827837,0.201499768607181,0,0
24,0.468300860554212,0.0554022136211419,0,0
48,0.383258841766305,0.0128895640792531,0,0
96,0.160790938770736,0.00516934657766069,0,0
192,0.0273523406479905,0.00210963917988758,0,0
384,0.00357160050202974,0.000764264665190122,0,0
768,0.0004903082302301,0.000271088895863266,0,0
1536,9.48097480495813e-05,9.59082378607313e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.84185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.523661668083433,0.190954215616858,0,0
11,0.702553019665708,0.201607888272229,0,0
17,0.62095257389841,0.0771658620614441,0,0
28,0.437967076599121,0.0308494935895628,0,0
46,0.398052037537535,0.0140372138612817,0,0
64,0.257651170807971,0.00694377405187168,0,0
101,0.133367664803329,0.0040179798705783,0,0
162,0.0334512111027917,0.0021440584932189,0,0
260,0.00824303192933541,0.00106865575581947,0,0
420,0.0023014202369753,0.000514720848517273,0,0
687,0.000444007097058063,0.000241511231775353,0,0
1155,0.00012303053427416,0.000113084377483901,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.93185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.524938309687333,0.1924203218666,0,0
12,0.664386428419364,0.202563234597088,0,0
24,0.410623915584286,0.0555577213838153,0,0
48,0.152820997772137,0.0159691449733317,0,0
96,0.0236834315421227,0.00611547387278169,0,0
192,0.00337241066821844,0.002174571533714,0,0
384,0.000717534659267369,0.000768458539856866,0,0
768,0.000224413495433902,0.000271722928751945,0,0
1536,7.78547938916401e-05,9.60954774428612e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-62.93185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.524938309687333,0.1924203218666,0,0
11,0.668563343471474,0.202265365135632,0,0
17,0.578134454853061,0.0789058701895209,0,0
29,0.276935400815001,0.0247185988453451,0,0
50,0.131185945012065,0.0139007421134467,0,0
75,0.0371720294007776,0.00729956399745823,0,0
116,0.0103657270085445,0.00373996270404559,0,0
190,0.00282863602810079,0.00184160122073348,0,0
297,0.000902135456815926,0.000890826677401589,0,0
471,0.000358249065470402,0.000418862306424279,0,0
794,0.000162405205292593,0.000198116616472291,0,0
1306,7.47816216362072e-05,9.25394086177089e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-63.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.539740250940223,0.208466597184242,0,0
12,0.456802816640662,0.221258471821472,0,0
24,0.189875795947845,0.0680676401211942,0,0
48,0.0265767938836238,0.0192930302440761,0,0
96,0.00578764079493129,0.00639532832432123,0,0
192,0.00184426364154754,0.0022229748689747,0,0
384,0.000638586458817915,0.000783398564221821,0,0
768,0.000224406454368245,0.000276909037155939,0,0
1536,7.91479963757588e-05,9.79247700026956e-05,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-63.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.539740250940223,0.208466597184242,0,0
11,0.45942343659677,0.216598035602125,0,0
17,0.287768533850916,0.0908225452404111,0,0
28,0.117413586991418,0.0396861171135636,0,0
44,0.0240964695857127,0.0201366809524827,0,0
65,0.00902717785432328,0.00913334284744208,0,0
107,0.00390162243098691,0.00456886323080639,0,0
166,0.00180089811339709,0.00220008472163082,0,0
267,0.000860377830165177,0.00106711940297606,0,0
428,0.000408282028194885,0.0005061075095898,0,0
709,0.000190634051934735,0.000236694348424138,0,0
1186,8.88841278690748e-05,0.000110272325000039,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-72.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.585218666146686,0.496272688588164,0,0
12,0.442681168526272,0.318134719275826,0,0
24,0.108091993353311,0.125403957259886,0,0
48,0.0199370159619292,0.0243323620680646,0,0
96,0.0063790100091307,0.00771524754724051,0,0
192,0.00218314509130315,0.00266189808239461,0,0
384,0.000762380237165656,0.000936636136221686,0,0
768,0.000268144445790695,0.000330950306111435,0,0
1536,9.45804651936145e-05,0.000117023273040571,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-72.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.585218666146686,0.496272688588164,0,0
9,0.582030089751574,0.280439309308049,0,0
16,0.58060872943231,0.442882202707893,0,0
22,0.0891308031598699,0.112326231543441,0,0
32,0.0318681803296221,0.0399643128972525,0,0
54,0.0138482190169483,0.0176096202976782,0,0
82,0.00670079844086464,0.00834725933504909,0,0
124,0.00329969671431543,0.00405945344410767,0,0
205,0.0015942333813112,0.00197633849346767,0,0
324,0.000765247940577581,0.000950820329181608,0,0
529,0.000366579960378645,0.00045511532020406,0,0
848,0.000172824088742217,0.000214615656309811,0,0
1422,8.07108686521477e-05,0.00010011882180891,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,1.30066125208429,0.0743084838605228,0,0
12,0.976086897319747,0.0729971538711434,0,0
24,1.27846847130854,0.1825846655835,0,0
48,0.791524109373737,0.344783274566289,0,0
96,0.513182343154024,0.427515892068676,0,0
192,0.3090842655686,0.353375830024496,0,0
384,0.0289039495206089,0.0344723512029669,0,0
768,0.00862446067924042,0.0106963473712768,0,0
1536,0.0029562370197264,0.0036674426182812,0,0


==> data/geo-lshape_dir-1_com-0_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,1.30066125208429,0.0743084838605228,0,0
10,1.32970920998085,0.128521489012571,0,0
16,1.07907391495135,0.12733918913838,0,0
30,0.758547201066188,0.202164961267791,0,0
50,0.843915466968013,0.33527691258766,0,0
81,0.845761585227805,0.330579372589369,0,0
124,0.316480548157859,0.258065073461446,0,0
164,0.356965184443522,0.202707003697014,0,0
198,0.29188641225216,0.183596653342939,0,0
230,0.459403391344595,0.236582100782277,0,0
244,0.206935652428116,0.163293832083777,0,0
261,0.0430804070061424,0.0509732407680994,0,0
419,0.0174553637665885,0.0219554754452176,0,0
681,0.0079169119764788,0.00990660843174953,0,0
1120,0.00364601147234169,0.00454434359940684,0,0


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-1000_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,11.6153761760279,6.17589138210142,0.819386133585171,6.1212940402829
12,6.8116240729463,2.34138865771593,0.521623118748523,2.28254466954491
24,1.19778084622684,0.368833799083808,0.173848118492508,0.32529248845187
48,0.564119953952702,0.284314952283153,0.253606604017957,0.128525026707837
96,0.425552080362004,0.430462225740768,0.427919370093776,0.0467198083069852
192,0.356282499647481,0.368401899482819,0.367869714931314,0.019794756348665
384,0.0835868377730102,0.0633918013096527,0.0632833418400511,0.00370663173753757
768,0.013946606207887,0.0170175885791231,0.0169954744198803,0.000867277517002269
1536,0.00458701450646419,0.00569409442645959,0.00569012544760386,0.000212564644212473


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-1000_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,11.6153761760279,6.17589138210142,0.819386133585171,6.1212940402829
11,6.75192580842925,2.53571402676254,0.528368317006031,2.48005494840427
16,3.1995028462997,0.600609303563417,0.268542390968885,0.537230415910759
29,0.604307809020212,0.237898378167533,0.209767207316387,0.112220127737527
50,0.436353698251216,0.272828470161032,0.25368843609696,0.100387008726667
85,0.442512093743509,0.414649338415904,0.410256535962608,0.0601967486556248
142,0.330723574451996,0.357524836792257,0.354112037166937,0.0492815792848821
198,0.302800797656465,0.2693203955589,0.268187903046702,0.0246723351836734
259,0.195955227934441,0.180430936314488,0.180171630107374,0.00966987506509046
337,0.234572767063617,0.0846195449387659,0.084408871481354,0.00596739481583695
459,0.0933402468893421,0.0373260369077509,0.0372664954763448,0.0021074501537057
700,0.0212865861163219,0.0166346540231031,0.0166145253184192,0.00081808490509583
1067,0.00607130712577896,0.00761046336309727,0.00760446036283172,0.000302217125866536


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-100_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.340599913383761,0.345431440016324,0.248447330315214,0.239993341180529
12,0.373174461830709,0.385040190550988,0.37163413915942,0.100717500717492
24,0.424412197193237,0.311532281507468,0.309443328487997,0.0360165083748803
48,0.0340528999376643,0.0423581323327355,0.041728457955763,0.00727648069822598
96,0.0101292041016926,0.012447343404527,0.0123232640676486,0.00175314590072359
192,0.00342024435458351,0.00420226378422571,0.00417921517976296,0.000439524053327953
384,0.00119090828115129,0.0014682770963537,0.00146404977013577,0.000111336886260735
768,0.000418573149800619,0.000517489010788029,0.00051671257129829,2.83371655018958e-05
1536,0.000147612988918781,0.000182796418397783,0.000182651213057588,7.28456914641735e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-100_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.340599913383761,0.345431440016324,0.248447330315214,0.239993341180529
10,0.346810864451009,0.314023572709607,0.292872120485941,0.113299272986964
19,0.497744196602261,0.366450153572969,0.362490570547,0.0537243084475053
27,0.171477829565749,0.148213255368563,0.146161043717334,0.0245788194673111
40,0.0406161714900105,0.05036002357052,0.0496307159876498,0.00853955529149904
60,0.0166854305023878,0.0210798242034015,0.0208461272812773,0.00313017025401137
99,0.00787115686298159,0.010045832015301,0.00995833734845629,0.00132297321741105
155,0.00379428689970045,0.00471784274794505,0.00468981828934371,0.000513463345600228
239,0.00178815879138342,0.00221595660795582,0.00220841360423885,0.000182682897272331
408,0.000845532610727139,0.00105300515129117,0.00105043695186165,7.34986993718123e-05
664,0.000396271772567788,0.000492566383806562,0.000491821302000179,2.70822701249586e-05
1106,0.000185182233110111,0.000230091356272358,0.000229894418821637,9.51779522342094e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-10_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.056006079447806,0.076637057845655,0.0688560091462267,0.0336465249274426
12,0.0267662579557249,0.0386096915241423,0.0373845791607829,0.00964891292118356
24,0.0148220235198833,0.0193460130367359,0.0187775644271253,0.00465524377478895
48,0.00425949188278361,0.00512705877521566,0.00501885347456046,0.00104777931140498
96,0.00140631354871306,0.00169467824002195,0.00167412511507289,0.000263133875215812
192,0.000485087746675367,0.000591759190914432,0.000587868314495692,6.77479508450081e-05
384,0.000169896397333754,0.000208964234219459,0.000208208818141249,1.77521613092281e-05
768,5.98334216985044e-05,7.39215221229056e-05,7.37663404052419e-05,4.78732244424853e-06
1536,2.11175050523311e-05,2.61498565248571e-05,2.61149753468105e-05,1.35020698638865e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-10_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.056006079447806,0.076637057845655,0.0688560091462267,0.0336465249274426
9,0.0248244393180453,0.0374362147715431,0.0345847366733328,0.0143306024178095
16,0.017436013609124,0.0227294482276825,0.0216698563853179,0.00685894605421239
23,0.014129461062166,0.0181082775004642,0.0174895206642784,0.00469322713786523
31,0.00589394502092689,0.00745277885943194,0.00723839687691137,0.00177468965735289
46,0.0027323401621647,0.00345716946137444,0.00339214898098688,0.000667342472385587
75,0.001305176360628,0.0016387792378584,0.00161631324419741,0.0002704235327552
121,0.000658469247101287,0.00083132575144945,0.000824070076961035,0.000109594768490226
176,0.000315193225544641,0.000392781298506623,0.000390502042035365,4.22528534274177e-05
304,0.000149829317621272,0.000187013345800013,0.000186222395206976,1.71817062800008e-05
503,7.14377465794998e-05,8.90226849566035e-05,8.87877018836641e-05,6.46393309837509e-06
804,3.36205245020462e-05,4.17461970298928e-05,4.16785358233763e-05,2.37584049931222e-06
1302,1.56395072670349e-05,1.94506285590902e-05,1.94171414227717e-05,1.14086384453971e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-1_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0509652217059825,0.0672632965062174,0.0600900608348093,0.0302247522033222
12,0.0243024902846122,0.0354690144888574,0.0343744649085556,0.00874340614756383
24,0.0140253806467276,0.0183189495335037,0.0177859753568263,0.00438668355565159
48,0.00400735447217989,0.00482157533708367,0.00472166571632061,0.000976453580307884
96,0.00132098995913228,0.00159051818578103,0.00157168644780276,0.000244028295681728
192,0.000455524605934879,0.000555378367699729,0.000551854429653993,6.2464548185997e-05
384,0.000159547400199693,0.000196163197341718,0.000195492539775637,1.62070010611638e-05
768,5.61925074321335e-05,6.94051082151304e-05,6.92717570281086e-05,4.30031680142792e-06
1536,1.98334136532109e-05,2.45546502478658e-05,2.4526033455997e-05,1.18512940657593e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-1_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.0509652217059825,0.0672632965062174,0.0600900608348093,0.0302247522033222
9,0.0208320492517626,0.0319208910306732,0.029750191101078,0.0115701950563269
16,0.0159010417997465,0.0206860400039491,0.0197440726549665,0.00617121106756093
23,0.0132789850039451,0.017010545083739,0.0164343797852616,0.00438973861633008
30,0.00537533219883121,0.00676935433060597,0.0065983238310344,0.00151204519578528
45,0.002474040496183,0.00311280928138489,0.00305892025982482,0.000576704834650401
72,0.00116685335414356,0.00147253085628547,0.00145186481400926,0.000245836703025941
119,0.000588379042626515,0.000742525920638252,0.000736424833797278,9.49905626172199e-05
176,0.000282698915785252,0.000351728218957936,0.000349956357503811,3.52602872079491e-05
291,0.000132821247019954,0.00016552744184171,0.000164746593359178,1.60590777819415e-05
494,6.28643410713669e-05,7.85723707846019e-05,7.83051869680204e-05,6.47419065338179e-06
812,2.96620460942171e-05,3.68473494706648e-05,3.67821599645975e-05,2.19086087008346e-06
1292,1.38185109465475e-05,1.71771666841738e-05,1.71523611842981e-05,9.22800682311247e-07


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-500_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,5.50622999136373,3.24555362799498,0.495340553679175,3.20753115153574
12,2.15105591813388,0.684670980890424,0.189496273304531,0.657925158720314
24,0.618973127951972,0.307310690615074,0.245100568849289,0.185379534242776
48,0.574021157282237,0.453851581449292,0.449401611037029,0.0633991323390628
96,0.433737432767214,0.315554763437651,0.314478855625154,0.0260357080350339
192,0.0791634610362239,0.0604738098160003,0.0602335535614417,0.0053852297093725
384,0.0157395853503955,0.0170181536074668,0.0169739367463939,0.00122597860371051
768,0.00468108874635465,0.00570101308606854,0.00569309691249601,0.000300329406574029
1536,0.00160683883667452,0.00198764746063097,0.00198623677599097,7.48725413869436e-05


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-500_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,5.50622999136373,3.24555362799498,0.495340553679175,3.20753115153574
9,6.01111676184002,1.05176305973307,0.355270747797841,0.989943548682567
17,0.524863169800951,0.26472017487253,0.177436965643171,0.19645074244677
30,0.663977160550321,0.33547296125011,0.302379345878436,0.145288812081477
52,0.585925878362301,0.487409278731304,0.482605723533872,0.068260681257347
85,0.320668202005855,0.349075512804798,0.34577619254949,0.0478804584972892
115,0.361206872602134,0.218765966411294,0.217784761082293,0.0206965190357197
154,0.116437698652775,0.0845748145698607,0.0841224882728872,0.00873534351381109
218,0.0393289074388325,0.0358858379471623,0.0357635727281165,0.0029597687225043
343,0.0141865755873118,0.0163752021320562,0.0163343233172654,0.00115634191861224
543,0.00621044228974048,0.00759209853498695,0.00757987965762768,0.000430563050938029
865,0.00284473300705421,0.00354191744566417,0.00353814896571338,0.00016334346733659
1478,0.00132351806832818,0.00164427022177617,0.00164313712370027,6.10324089142748e-05


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888859972253,0.312627303623884,0.24332008325038,0.196293576201994
12,0.225671362571192,0.222472484369607,0.217485144308958,0.0468424839915275
24,0.0807803073004516,0.080493028797449,0.0788091343793978,0.0163782790108416
48,0.0165925264583134,0.0196221558052431,0.0192750335767909,0.00367451752735218
96,0.00523043818976316,0.00633887830474438,0.00627225018206196,0.000916654687427434
192,0.00178830832794991,0.0021894661131603,0.00217697294016775,0.000233560866702101
384,0.000624630322134385,0.000769459676347784,0.000767131418168974,5.98128814160874e-05
768,0.00021972423187013,0.000271603918380731,0.000271163272248299,1.54650659022681e-05
1536,7.75056502573523e-05,9.59807289966035e-05,9.58937666332672e-05,4.08483287344002e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888859972253,0.312627303623884,0.24332008325038,0.196293576201994
10,0.229460060884993,0.196571125389069,0.190774707185115,0.0473837359772189
18,0.157990343517447,0.135438565737351,0.133273453461917,0.0241203584410549
26,0.0511770363202109,0.0510491294167095,0.0498847341648031,0.0108409829587023
41,0.0184322111973629,0.0226446560571233,0.0222718418954849,0.00409212738412846
62,0.00809685600606532,0.00988905660243408,0.00977994688478031,0.00146495031213382
103,0.00382581780578652,0.00481649811159601,0.00477510045268995,0.00063013468856128
160,0.00183055182629099,0.00228370702654339,0.00227050250709661,0.000245226728460979
256,0.000881877731899819,0.00109825735743295,0.00109458878640669,8.96917600916721e-05
418,0.00041910059726851,0.000522123496117923,0.000520853888206523,3.63891788661059e-05
683,0.000196245456678519,0.000243998092807003,0.000243605216904272,1.38407944308721e-05
1149,9.1758990649339e-05,0.000114076041584143,0.000113969182835841,4.9364589776273e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83185407_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888857956177,0.31262730629127,0.243320086302709,0.196293576666628
12,0.225671363525111,0.222472494942275,0.217485155275921,0.0468424832865339
24,0.0807803065469589,0.0804930322822149,0.0788091378877643,0.0163782792555578
48,0.0165925266878956,0.0196221562837336,0.019275034049218,0.00367451760436045
96,0.00523043829522377,0.00633887844311709,0.00627225031912911,0.000916654706418563
192,0.00178830836547813,0.00218946615971443,0.00217697298647832,0.000233560871462551
384,0.000624630335298326,0.000769459692596937,0.000767131434374241,5.98128826114775e-05
768,0.00021972423650211,0.000271603924117645,0.000271163277977506,1.5465066200857e-05
1536,7.75056518902625e-05,9.59807310227188e-05,9.58937686580648e-05,4.08483294750697e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83185407_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888857956177,0.31262730629127,0.243320086302709,0.196293576666628
10,0.229460064041756,0.19657113238133,0.190774714558281,0.0473837352989898
18,0.157990341703635,0.135438572809144,0.133273460609852,0.0241203586551306
26,0.0511770357421966,0.0510491312247379,0.0498847359725362,0.0108409831542564
41,0.0184322114486124,0.0226446566000172,0.0222718424317167,0.00409212746984834
62,0.00809685612399121,0.00988905682231895,0.00977994710264171,0.0014649503420195
103,0.00382581788441693,0.0048164982177727,0.00477510055797557,0.000630134702289113
160,0.00183055186587699,0.00228370707679219,0.00227050255706807,0.000245226733734495
256,0.000881877750376057,0.00109825738056975,0.00109458880946885,8.96917619488601e-05
418,0.000419100606298519,0.000522123507400514,0.000520853899463297,3.63891796292771e-05
683,0.000196245460985831,0.000243998098157741,0.000243605222247639,1.38407947124903e-05
1149,9.17589926042842e-05,0.000114076044018231,0.000113969185268075,4.93645907310072e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83186307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888839811632,0.312627330297713,0.243320113773695,0.196293580848258
12,0.225671372110816,0.222472590096378,0.217485253978674,0.0468424769415805
24,0.0807802997656129,0.0804930636451477,0.078809169463105,0.0163782814579977
48,0.0165925287541501,0.01962216059014,0.019275038301053,0.00367451829743498
96,0.00523043924436302,0.00633887968843972,0.00627225155270129,0.000916654877339294
192,0.00178830870323322,0.00218946657870259,0.00217697340327439,0.000233560914306271
384,0.000624630453777866,0.00076945983888832,0.000767131580270809,5.981289336966e-05
768,0.000219724278187298,0.000271603975653436,0.000271163329443797,1.54650688878841e-05
1536,7.75056665935223e-05,9.59807492225287e-05,9.58937868459486e-05,4.08483361493732e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83186307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888839811632,0.312627330297713,0.243320113773695,0.196293580848258
10,0.229460092452977,0.196571195311726,0.190774780916824,0.0473837291949272
18,0.157990325379735,0.13543863645532,0.1332735249413,0.0241203605818187
26,0.051177030540288,0.0510491474969615,0.0498847522420989,0.0108409849142472
41,0.0184322137098755,0.022644661486082,0.0222718472578225,0.00409212824132747
62,0.00809685718532928,0.00988905880128647,0.00977994906339798,0.00146495061099084
103,0.00382581859208172,0.00481649917335434,0.00477510150553748,0.000630134825840267
160,0.00183055222215082,0.00228370752901819,0.00227050300679782,0.000245226781197344
256,0.000881877916663957,0.00109825758875027,0.00109458901697742,8.96917786642755e-05
418,0.000419100687567759,0.000522123608990818,0.000520854000821393,3.63891864974416e-05
683,0.0001962454997525,0.000243998146377597,0.000243605270401264,1.38407972469216e-05
1149,9.17590101945702e-05,0.00011407606589756,0.000113969207130693,4.93645993255358e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83195307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888658380828,0.31262757035929,0.243320388486309,0.196293622656531
12,0.225671457978072,0.2224735416381,0.217486241006886,0.0468424134913456
24,0.0807802319575349,0.0804933772750961,0.0788094852171307,0.0163783034824066
48,0.0165925494169548,0.0196222036542477,0.0192750808194468,0.00367452522818483
96,0.00523044873578144,0.0063388921417083,0.00627226388846576,0.000916656586546801
192,0.00178831208078782,0.00218947076852426,0.00217697757117475,0.000233561342743828
384,0.00062463163858082,0.000769461301800566,0.000767133039234859,5.98130009522114e-05
768,0.000219724695044631,0.000271604491119733,0.000271163844215209,1.54650957591307e-05
1536,7.75058136190801e-05,9.5980931292382e-05,9.58939687966413e-05,4.08484028840016e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83195307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281888658380828,0.31262757035929,0.243320388486309,0.196293622656531
10,0.229460376575149,0.196571824615571,0.190775444502126,0.0473836681538201
18,0.157990162149351,0.13543927291769,0.133274168256366,0.0241203798487156
26,0.0511769785248809,0.0510493102192246,0.0498849149377507,0.0108410025141592
41,0.0184322363227816,0.0226447103467361,0.0222718955188862,0.00409213595612287
62,0.00809686779879851,0.00988907859097111,0.00977996867097003,0.00146495330070544
103,0.00382582566874585,0.00481650872916261,0.00477511098114841,0.000630136061351433
160,0.00183055578489426,0.00228371205127612,0.00227050750409331,0.000245227255825571
256,0.000881879579546119,0.00109825967062884,0.00109459109213675,8.96919458181804e-05
418,0.000419101500268052,0.000522124624887171,0.000520855014395668,3.63892551786579e-05
683,0.00019624588741966,0.000243998628524564,0.000243605751885832,1.38408225914019e-05
1149,9.17591860986285e-05,0.000114076284601535,0.000113969425667489,4.9364685264949e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83285307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281886845537856,0.312629970689212,0.243323135887746,0.196294039937261
12,0.225672317722462,0.22248305713363,0.217496111365547,0.0468417789200187
24,0.0807795543778895,0.0804965136261901,0.0788126428087245,0.0163785237269974
48,0.0165927560708703,0.0196226342976391,0.0192755060056523,0.00367459453612821
96,0.00523054365156969,0.00633901667503521,0.00627238724674521,0.000916673678711553
192,0.00178834585655424,0.00218951266698083,0.00217701925041741,0.000233565627140539
384,0.000624643486667393,0.000769475930919031,0.000767147628870962,5.98140767827325e-05
768,0.000219728863642804,0.000271609645828288,0.000271168991974957,1.54653644720615e-05
1536,7.75072838740337e-05,9.5982751904503e-05,9.58957882170323e-05,4.08490702408916e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.83285307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281886845537856,0.312629970689212,0.243323135887746,0.196294039937261
10,0.229463218803902,0.196578117641981,0.190782080340747,0.0473830576949317
18,0.157988530729009,0.135445637603145,0.133280601465889,0.0241205725183542
26,0.0511764587442854,0.0510509374398732,0.0498865418917835,0.0108411785138506
41,0.0184324624818914,0.022645198955693,0.0222723781319052,0.00409221310446453
62,0.00809697394309437,0.0098892764886816,0.00978016474754322,0.00146498019799024
103,0.00382589643646669,0.00481660428769643,0.00477520573770464,0.000630148416524496
160,0.00183059141256605,0.00228375727408715,0.00227055247727897,0.000245232002129236
256,0.000881896208454093,0.00109828048947806,0.00109461184379316,8.96936173643311e-05
418,0.000419109627311474,0.000522134783782818,0.000520865150070128,3.63899419943578e-05
683,0.000196249764111205,0.000244003450000313,0.00024361056673754,1.38410760372798e-05
1149,9.17609451446388e-05,0.000114078471802,0.000113971611196279,4.93655446682865e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.84185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281868863497274,0.312653945428802,0.243350637456354,0.196298132547874
12,0.225681022224057,0.222578219881644,0.217594822566668,0.0468354263123754
24,0.0807728286557336,0.0805278823157843,0.0788442238764269,0.0163807262228718
48,0.0165948251915691,0.0196269409656503,0.0192797580971281,0.00367528766021771
96,0.00523149296995851,0.00634026207168088,0.00627362089227405,0.000916844609308295
192,0.00178868363583706,0.00218993167158801,0.00217743606277684,0.000233608473183551
384,0.000624761973357083,0.000769622228966988,0.000767293532075894,5.98248356003847e-05
768,0.000219770551573708,0.000271661195330776,0.000271220471985873,1.54680517294952e-05
1536,7.75219871099496e-05,9.6000958923272e-05,9.59139833179289e-05,4.0855744119736e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.84185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281868863497274,0.312653945428802,0.243350637456354,0.196298132547874
10,0.229491741672035,0.196641046661775,0.190848437245233,0.0473769483323958
18,0.157972304795616,0.135509290641513,0.133344939456151,0.0241224992818255
26,0.0511712982414375,0.0510672094524259,0.0499028111881226,0.0108429385675898
41,0.0184347270714276,0.0226500852835385,0.022277204496928,0.0040929846266045
62,0.0080980363446991,0.00989125555186742,0.0097821255982074,0.00146524918469301
103,0.0038266042216778,0.00481755991862887,0.00477615334844333,0.000630271974414965
160,0.00183094771280557,0.00228420952300961,0.00227100222983361,0.000245279467339952
256,0.00088206250627203,0.00109848868780876,0.00109481937016421,8.97103336136343e-05
418,0.000419190901709779,0.000522236377428307,0.000520966511493239,3.63968104647291e-05
683,0.000196288532762572,0.000244051666939245,0.000243658717432937,1.38436106114166e-05
1149,9.17785364195171e-05,0.000114100344724009,0.000113993467400623,4.93741391022236e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.93185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281703566775062,0.312890860872323,0.243628431169484,0.196331042739856
12,0.225778669713405,0.22353058441543,0.218582651432071,0.0467712161700925
24,0.0807105231898852,0.0808420903722376,0.0791605531066245,0.0164027560978733
48,0.0166157709554249,0.0196700310481318,0.0193223019455635,0.00368222337167943
96,0.00524100203105823,0.00635272237333684,0.00628596361853101,0.000918554810122405
192,0.00179206358258152,0.00219412372183694,0.00218160617969604,0.000234037141154177
384,0.000625947422128547,0.000771085894136215,0.000768753246870048,5.99324750248609e-05
768,0.000220187626259188,0.000272176930069625,0.000271735511456137,1.54949371020864e-05
1536,7.76690878566e-05,9.61831138137047e-05,9.60960189649403e-05,4.09225145731902e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-62.93185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281703566775062,0.312890860872323,0.243628431169484,0.196331042739856
10,0.229786895325965,0.197270168756937,0.191511811163065,0.0473153850923
18,0.157818782807033,0.13614644672623,0.133988916528665,0.0241417730014332
26,0.0511233870394735,0.0512299109254959,0.0500654805261756,0.0108605447891612
41,0.0184576687976814,0.0226989724602659,0.022325491699391,0.00410070373623054
62,0.00810875475292877,0.00991105475552449,0.00980174256076344,0.00146794044140868
103,0.00383369275314578,0.00482712077988636,0.00478563396592261,0.000631508169241276
160,0.00183451305613726,0.00228873409285195,0.00227550182459681,0.000245754336766233
256,0.000883726356762602,0.00110057165300487,0.00109689561259455,8.9877574893243e-05
418,0.000420004041781616,0.000523252776088542,0.000521980586856654,3.64655265853831e-05
683,0.00019667639284353,0.000244534050573102,0.000244140438311789,1.38689679001613e-05
1149,9.19545303102925e-05,0.000114319174759873,0.000114212130176085,4.94601237558491e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-63.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281386849445931,0.314999344296112,0.246696759393181,0.195870609872649
12,0.22771029503791,0.233083549213025,0.228485460158291,0.0460688116842006
24,0.0805312799924876,0.0840405802049136,0.0823801080493365,0.0166233847022248
48,0.0168474816002561,0.0201032999034784,0.0197500620370977,0.00375202832345183
96,0.00533752605560308,0.00647795674879225,0.00641001582701999,0.000935746085525445
192,0.00182607024327424,0.00223624382150323,0.00222350586450705,0.000238344497973229
384,0.00063785948583536,0.000785790736501715,0.000783418391710339,6.10139746442868e-05
768,0.000224377812346192,0.000277358164375067,0.000276909757930951,1.57650660680234e-05
1536,7.91469051336111e-05,9.8013087626997e-05,9.79247938843728e-05,4.15933755308537e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-63.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.281386849445931,0.314999344296112,0.246696759393181,0.195870609872649
10,0.233590008124434,0.203497571740732,0.198075086261494,0.0466639251121902
18,0.157073228605604,0.142591219216835,0.140499444157933,0.0243343787480893
26,0.0509812364981192,0.0528562028668198,0.0516910107698273,0.0110371004839136
41,0.0187131222620686,0.0231903268821385,0.0228108115631386,0.00417829351905996
62,0.00822408758837838,0.0101098821578833,0.0099987353155084,0.00149499476142616
103,0.00390553940406925,0.00492318307434463,0.00488088963583985,0.000643931631669535
160,0.00187039054288667,0.00233418718656147,0.00232070402770673,0.000250524724715039
256,0.000900450480321743,0.00112149911022948,0.00111775552583185,9.15578435629302e-05
418,0.000428174509144876,0.000533462799190386,0.00053216726997885,3.71558189695694e-05
683,0.000200572264795374,0.000249379232218369,0.000248978960548069,1.41236916642316e-05
1148,9.38463330173273e-05,0.000116669266585966,0.000116560432428253,5.0381899374621e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-72.83185307_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.326662437448497,0.330991441068381,0.293315187211973,0.153367320545573
12,0.22328308586634,0.25037182710023,0.241936813762301,0.0644409027873831
24,0.0838674723514843,0.121998006466861,0.120382482508498,0.0197881653262615
48,0.0198020436859807,0.0247280895226865,0.0243158054259606,0.00449666742475137
96,0.00637543922148717,0.00779444990091185,0.00771409773840127,0.00111630880146001
192,0.00218302616964645,0.00267686365993101,0.00266181818826246,0.000283413102192501
384,0.000762378281108565,0.000939418754694958,0.000936630763267147,7.2321573366643e-05
768,0.000268144670482086,0.000331471632116371,0.000330949949899836,1.85896089035441e-05
1536,9.45805020268063e-05,0.000117124159174136,0.000117023249589267,4.86083509455472e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-72.83185307_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,0.326662437448497,0.330991441068381,0.293315187211973,0.153367320545573
11,0.214048197999386,0.219613388687984,0.209561090729116,0.0656824919095086
19,0.14025855395437,0.189162089687084,0.187528785849757,0.0248042466626199
28,0.0528328837877042,0.0610340460552548,0.0598208071493969,0.0121089144794086
42,0.0203727179827566,0.0270670142015891,0.026683890393387,0.00453797876402458
63,0.00947136861055988,0.0118111864611737,0.0116807420519579,0.00175054012699959
105,0.00456801866533975,0.00579528723920199,0.00574594901471915,0.000754601951432277
162,0.00221572515378175,0.00276463846735292,0.0027486711245317,0.000296703394542593
258,0.00106632957921071,0.00132942601219305,0.00132501140091245,0.000108251140167424
420,0.000506419069943106,0.000629932997131769,0.000628418254198494,4.36586608306949e-05
692,0.00023679565107426,0.000294425768186781,0.000293965188833278,1.64620997017889e-05
1159,0.000110730559180558,0.000137680400322391,0.000137555378687186,5.866040160012e-06


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-750_p-0_the-100.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,7.86565862561864,5.85852641008807,0.629728013755475,5.82458361828474
12,2.64720298809756,1.09555076584834,0.181853768611386,1.08035211268952
24,1.1643624963049,0.41833550455696,0.191237311438171,0.372065699960137
48,0.455224413924111,0.350897395884469,0.338241252842121,0.0933907774584527
96,0.421812604172085,0.419290282678049,0.416923696042073,0.0444856474253805
192,0.263321042355171,0.343954520030754,0.343748694242705,0.0118973550010998
384,0.0288086693648887,0.0345122675905629,0.0344347064935868,0.00231248847416538
768,0.00862725290675011,0.0107096726131626,0.0106951989635359,0.000556602741195311
1536,0.00295636667668881,0.00366997457057046,0.00366739234739765,0.00013764708090965


==> data/geo-lshape_dir-1_com-1_exa-fund_kap-750_p-0_the-90.csv <==
N_vec,err_vec,est_vec,est1_vec,est2_vec
6,7.86565862561864,5.85852641008807,0.629728013755475,5.82458361828474
9,3.05572293836579,1.61039970163052,0.226183153618335,1.59443669677756
14,2.18401434807983,0.61453290824927,0.211556210294309,0.576970246379495
25,0.523419901648008,0.270830955879839,0.191357784870996,0.191654910795557
39,0.368226683030204,0.272125614108164,0.250830844932471,0.105528370991917
65,0.35570869085604,0.378300720477789,0.36823755167221,0.0866749136282847
100,0.302642647710601,0.317386321320185,0.311535312969382,0.0606615671923203
149,0.297436987374735,0.244910088806387,0.242717597648056,0.0326973911972954
191,0.320238627532975,0.339151426614173,0.3380288994999,0.0275708773403251
219,0.252217780948224,0.172545965277598,0.17210369607472,0.0123461707018163
247,0.0817705439284317,0.100516153036751,0.100415265980123,0.00450237486763921
329,0.0282795345954439,0.0359112344594394,0.0358328621012719,0.00237123470623566
486,0.0125426166236415,0.0156779011370292,0.0156541901280137,0.000861925459919972
828,0.00574113296153972,0.00721744430173055,0.00720925416222979,0.000343739251403195
1381,0.00266373344847508,0.00332029577560626,0.00331795837085826,0.000124564388010401

